BoundMPC: Cartesian path following with error bounds based on model predictive control in the joint space

This work introduces the BoundMPC strategy, an innovative online model-predictive path-following approach for robot manipulators. This joint-space trajectory planner allows the following of Cartesian reference paths in the end-effector's position and orientation, including via-points, within the desired asymmetric bounds of the orthogonal path error. These bounds encode the obstacle-free space and additional task-specific constraints in Cartesian space. Contrary to traditional path-following concepts, BoundMPC purposefully deviates from the Cartesian reference path in position and orientation to account for the robot's kinematics, leading to more successful task executions for Cartesian reference paths. Furthermore the simple reference path formulation is computationally efficient and allows for replanning during the robot's motion. This feature makes it possible to use this planner for dynamically changing environments and varying goals. The flexibility and performance of BoundMPC are experimentally demonstrated by five scenarios on a 7-DoF Kuka LBR iiwa 14 R820 robot. The first scenario shows the transfer of a larger object from a start to a goal pose through a confined space where the object must be tilted. The second scenario deals with grasping an object from a table where the grasping point changes during the robot's motion, and collisions with other obstacles in the scene must be avoided. The adaptability of BoundMPC is showcased in scenarios such as the opening of a drawer, the transfer of an open container, and the wiping of a table, where it effectively handles task-specific constraints. The last scenario highlights the possibility of accounting for collisions with the entire robot's kinematic chain. The code is readily available at https://github.com/thieso/boundmpc, inspiring you to explore its potential and adapt it to your specific robotic tasks.

==> inkscape/ErrorPlaneProjections.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ErrorPlaneProjections.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{235.0109671bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.17658488)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ErrorPlaneProjections.pdf}}%
    \put(0.20359907,1.12683111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\vec{b}_{\sd{p}, 1, l}$\end{minipage}}}%
    \put(0.8551098,0.57153976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\vec{b}_{\sd{p}, 2, l}$\end{minipage}}}%
    \put(0.36786051,1.17675469){\color[rgb]{0,0.4,0.6}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\vec{b}_{\sd{p}, 1, l+1}$\end{minipage}}}%
    \put(0.82432845,0.81886864){\color[rgb]{0,0.4,0.6}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\vec{b}_{\sd{p}, 2, l+1}$\end{minipage}}}%
    \put(0.00598529,1.09241212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\Gamma_{l}$\end{minipage}}}%
    \put(0.73778735,1.13686293){\color[rgb]{0,0.4,0.6}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\Gamma_{l+1}$\end{minipage}}}%
    \put(0.27536132,0.22503353){\color[rgb]{0,0.4,0.6}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\vec{c}_{1}$\end{minipage}}}%
    \put(0.48895792,0.55936702){\color[rgb]{0,0.4,0.6}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\vec{c}_{2}$\end{minipage}}}%
    \put(0.30198096,0.46990821){\color[rgb]{0,0.4,0.6}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\vec{c}_{3}$\end{minipage}}}%
    \put(0.4978232,0.31449233){\color[rgb]{0,0.4,0.6}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\vec{c}_{4}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ErrorPlaneProjections.pdf}}%
    \put(0.38517121,0.56414288){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16385865\unitlength}\raggedright $\epsilon_b$\end{minipage}}}%
    \put(0.57239109,0.4151656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16385865\unitlength}\raggedright $\epsilon_b$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ErrorPlaneProjections.pdf}}%
    \put(0.14111649,0.78039862){\color[rgb]{0,0.4,0.6}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\vec{d}_{l+1}$\end{minipage}}}%
    \put(0.4093001,0.67394462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22111427\unitlength}\raggedright $\vec{d}_{l}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> inkscape/LearningFilter.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LearningFilter.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{120.41817973bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30262324)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{LearningFilter.pdf}}%
    \put(0.45951786,0.07101894){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35699099\unitlength}\raggedright Plant\end{minipage}}}%
    \put(0.68728726,0.27090885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31064412\unitlength}\raggedright BoundMPC Safety Filter\end{minipage}}}%
    \put(0.0251497,0.26971525){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35153907\unitlength}\raggedright Learning-based Trajectory Generator\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{LearningFilter.pdf}}%
    \put(0.36956504,0.29119824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35696616\unitlength}\raggedright Desired Trajectory\end{minipage}}}%
    \put(0.64223864,0.1063346){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35696616\unitlength}\raggedright Safe Input\end{minipage}}}%
    \put(0.19901612,0.10765399){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35696616\unitlength}\raggedright State\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{LearningFilter.pdf}}%
  \end{picture}%
\endgroup%


==> plots/err_data3_1_N10.txt <==
6.909188581984572197e-01 -1.000475092618544146e-03 6.909188581984572197e-01 1.000475092618544146e-03 6.904714321350791106e-01 7.096479983096845023e-01 6.913662842618353288e-01 7.114377025631969387e-01 -1.000475092618544146e-03 7.105428504364407205e-01 1.000475092618544146e-03 7.105428504364407205e-01 0.000000000000000000e+00 4.743825398596326677e-06
6.908556887087364817e-01 -1.007734985934901359e-03 6.908556887087364817e-01 1.007734985934901359e-03 6.904050159223654726e-01 7.096730896085590157e-01 6.913063614951074909e-01 7.114757807540432744e-01 -1.007734985934901359e-03 7.105744351813011450e-01 1.007734985934901359e-03 7.105744351813011450e-01 1.020202030606060517e-01 7.536946195834393612e-05
6.906358322182907239e-01 -1.035420279556026335e-03 6.906358322182907239e-01 1.035420279556026335e-03 6.901727781922168958e-01 7.097582553743764233e-01 6.910988862443645520e-01 7.116104714786716245e-01 -1.035420279556026335e-03 7.106843634265240794e-01 1.035420279556026335e-03 7.106843634265240794e-01 2.040404070808080339e-01 3.211764909240157431e-04
6.901667303722617275e-01 -1.106618718724782131e-03 6.901667303722617275e-01 1.106618718724782131e-03 6.896718354362132430e-01 7.099291244774417198e-01 6.906616253083102119e-01 7.119087042216354355e-01 -1.106618718724782131e-03 7.109189143495385776e-01 1.106618718724782131e-03 7.109189143495385776e-01 3.060606101818181823e-01 8.456482989697811743e-04
6.893653525842844410e-01 -1.265413626925418868e-03 6.893653525842844410e-01 1.265413626925418868e-03 6.887994424063923482e-01 7.101877828877432020e-01 6.899312627621764227e-01 7.124514235993110178e-01 -1.265413626925418868e-03 7.113196032435271654e-01 1.265413626925418868e-03 7.113196032435271654e-01 4.080808141616161233e-01 1.741615903757553346e-03
6.881576966760214464e-01 -1.590407232995877211e-03 6.881576966760214464e-01 1.590407232995877211e-03 6.874464449390441656e-01 7.105009277237042120e-01 6.888689484129986162e-01 7.133459346716130023e-01 -1.590407232995877211e-03 7.119234311976586627e-01 1.590407232995877211e-03 7.119234311976586627e-01 5.101010173030301464e-01 3.091816255910232510e-03
6.864783044408907520e-01 -2.206200158875553947e-03 6.864783044408907520e-01 2.206200158875553947e-03 6.854916617354475106e-01 7.107898419043373606e-01 6.874649471463341044e-01 7.147364127261106592e-01 -2.206200158875553947e-03 7.127631273152239544e-01 2.206200158875553947e-03 7.127631273152239544e-01 6.121212212424241850e-01 4.969433855228918596e-03
6.842697915248014962e-01 -3.289337190024111714e-03 6.842697915248014962e-01 3.289337190024111714e-03 6.827987552132390725e-01 7.109253111501439015e-01 6.857408278363639198e-01 7.168094563963934851e-01 -3.289337190024111714e-03 7.138673837732687488e-01 3.289337190024111714e-03 7.138673837732687488e-01 7.141414244242423326e-01 7.438626360010001243e-03
6.814823920537160795e-01 -5.065579169295734291e-03 6.814823920537160795e-01 5.065579169295734291e-03 6.792169961801256539e-01 7.107302917616304949e-01 6.837477879273065051e-01 7.197918752559921973e-01 -5.065579169295734291e-03 7.152610835088113461e-01 5.065579169295734291e-03 7.152610835088113461e-01 8.161616283232322466e-01 1.055503370890687777e-02
6.780735182534043393e-01 -7.796142285580770666e-03 6.780735182534043393e-01 7.796142285580770666e-03 6.745869774308405065e-01 7.099924387638394396e-01 6.815600590759681721e-01 7.239386020540947708e-01 -7.796142285580770666e-03 7.169655204089671052e-01 7.796142285580770666e-03 7.169655204089671052e-01 9.181818315454546298e-01 1.436627048101437112e-02
6.740073348981437951e-01 -1.175175132996207628e-02 6.740073348981437951e-01 1.175175132996207628e-02 6.687517919324500459e-01 7.084875261552100456e-01 6.792628778638375442e-01 7.295096980179849311e-01 -1.175175132996207628e-02 7.189986120865974328e-01 1.175175132996207628e-02 7.189986120865974328e-01 1.020202035404040419e+00 1.891240167668479383e-02
6.692543483429069795e-01 -1.717490976471495318e-02 6.692543483429069795e-01 1.717490976471495318e-02 6.615734951946414810e-01 7.060133990676848992e-01 6.769352014911724780e-01 7.367368116607468931e-01 -1.717490976471495318e-02 7.213751053642158961e-01 1.717490976471495318e-02 7.213751053642158961e-01 1.122222238666666705e+00 2.422640219351087504e-02
6.637910100251037671e-01 -2.423257463543897899e-02 6.637910100251037671e-01 2.423257463543897899e-02 6.529538731941679774e-01 7.024325008612460897e-01 6.746281468560395567e-01 7.457810481849890261e-01 -2.423257463543897899e-02 7.241067745231175579e-01 2.423257463543897899e-02 7.241067745231175579e-01 1.224242442484848592e+00 3.033460012485452578e-02
6.575993342745733994e-01 -3.296328543633997299e-02 6.575993342745733994e-01 3.296328543633997299e-02 6.428577048750964140e-01 6.977193535994287155e-01 6.723409636740503847e-01 7.566858711973366569e-01 -3.296328543633997299e-02 7.272026123983826862e-01 3.296328543633997299e-02 7.272026123983826862e-01 1.326262645787878780e+00 3.725710406126604701e-02
6.506665298914818818e-01 -4.322456681894676356e-02 6.506665298914818818e-01 4.322456681894676356e-02 6.313359159504524643e-01 6.920077867078697764e-01 6.699971438325112993e-01 7.693302424719871135e-01 -4.322456681894676356e-02 7.306690145899283895e-01 4.322456681894676356e-02 7.306690145899283895e-01 1.428282849565656543e+00 4.500821499891658611e-02
6.429846446641582780e-01 -5.464794169245548727e-02 6.429846446641582780e-01 5.464794169245548727e-02 6.185453421732031165e-01 6.856313522216801459e-01 6.674239471551133285e-01 7.833885621855004588e-01 -5.464794169245548727e-02 7.345099572035902469e-01 5.464794169245548727e-02 7.345099572035902469e-01 1.530303052909090855e+00 5.359682378074011322e-02
6.345502222695937888e-01 -6.661000726143190276e-02 6.345502222695937888e-01 6.661000726143190276e-02 6.047613214259305314e-01 6.791493667135459766e-01 6.643391231132570462e-01 7.983049700881991173e-01 -6.661000726143190276e-02 7.387271684008724915e-01 6.661000726143190276e-02 7.387271684008724915e-01 1.632323256646464493e+00 6.302679469333644091e-02
6.253639717049190860e-01 -7.822862698457257180e-02 6.253639717049190860e-01 7.822862698457257180e-02 5.903790661601233669e-01 6.733504825936182936e-01 6.603488772497148052e-01 8.132901047728012811e-01 -7.822862698457257180e-02 7.433202936832098429e-01 7.822862698457257180e-02 7.433202936832098429e-01 1.734343460030302930e+00 7.329733505381562375e-02
6.154304118424637204e-01 -8.839332825879527011e-02 6.154304118424637204e-01 8.839332825879527011e-02 5.758997136936399031e-01 6.692256773167897244e-01 6.549611099912875378e-01 8.273484699120852159e-01 -8.839332825879527011e-02 7.482870736144374701e-01 8.839332825879527011e-02 7.482870736144374701e-01 1.836363663727272888e+00 8.440339260932246124e-02
6.047571289353035340e-01 -9.583837975561640410e-02 6.047571289353035340e-01 9.583837975561640410e-02 5.618969025379040305e-01 6.679032622732183899e-01 6.476173553327031485e-01 8.393441678628167368e-01 -9.583837975561640410e-02 7.536237150680176189e-01 9.583837975561640410e-02 7.536237150680176189e-01 1.938383867151515005e+00 9.633648567107082339e-02
5.933542413238768187e-01 -9.926481352656192636e-02 5.933542413238768187e-01 9.926481352656192636e-02 5.489616671600301423e-01 6.705400105460377347e-01 6.377468154877233841e-01 8.481103072014242183e-01 -9.926481352656192636e-02 7.593251588737309765e-01 9.926481352656192636e-02 7.593251588737309765e-01 2.040404070808080395e+00 1.090853015905410700e-01
5.812355818685234210e-01 -9.751755547493630438e-02 5.812355818685234210e-01 9.751755547493630438e-02 5.376244052602104917e-01 6.781621353847818723e-01 6.248467584768362393e-01 8.526068418180333675e-01 -9.751755547493630438e-02 7.653844886014076199e-01 9.751755547493630438e-02 7.653844886014076199e-01 2.142424274272726858e+00 1.226343747597114786e-01
5.684192041255667904e-01 -8.982448581077355498e-02 5.684192041255667904e-01 8.982448581077355498e-02 5.282484728621957837e-01 6.914512149461439217e-01 6.085899353889377972e-01 8.521341399996279486e-01 -8.982448581077355498e-02 7.717926774728859352e-01 8.982448581077355498e-02 7.717926774728859352e-01 2.244444477888888567e+00 1.369635206889945889e-01
5.549260776467076495e-01 -7.609513014715872659e-02 5.549260776467076495e-01 7.609513014715872659e-02 5.208953008935595097e-01 7.104776872060193371e-01 5.889568543998557892e-01 8.466007942186117852e-01 -7.609513014715872659e-02 7.785392407123155056e-01 7.609513014715872659e-02 7.785392407123155056e-01 2.346464681393939156e+00 1.520492947068602940e-01
5.407791506972301487e-01 -5.727327845051529559e-02 5.407791506972301487e-01 5.727327845051529559e-02 5.151657619153049428e-01 7.343859266232038996e-01 5.663925394791553547e-01 8.368394817509047234e-01 -5.727327845051529559e-02 7.856127041870543115e-01 5.727327845051529559e-02 7.856127041870543115e-01 2.448484884969696740e+00 1.678660398727380432e-01
5.260029779803491179e-01 -3.573903984116599819e-02 5.260029779803491179e-01 3.573903984116599819e-02 5.100199934732649876e-01 7.610348215313266218e-01 5.419859624874331372e-01 8.249667595596630321e-01 -3.573903984116599819e-02 7.930007905454947714e-01 3.573903984116599819e-02 7.930007905454947714e-01 2.550505088515151009e+00 1.843863031938499097e-01
5.106234136932855661e-01 -1.575305294664191419e-02 5.106234136932855661e-01 1.575305294664191419e-02 5.035784342449165507e-01 7.866006137922886277e-01 5.176683931416544704e-01 8.147805315857644670e-01 -1.575305294664191419e-02 8.006905726890265473e-01 1.575305294664191419e-02 8.006905726890265473e-01 2.652525292050504468e+00 2.015811787989509885e-01
4.960346245103663398e-01 -5.544669847257596880e-03 4.947418815288931460e-01 2.013649568206386624e-03 4.938908721643670008e-01 8.041773682259150124e-01 4.968856338748924850e-01 8.112619310661101091e-01 -5.113755520099861826e-03 8.071721299364404967e-01 1.582735241048652437e-03 8.082671693555846248e-01 2.754545495636363306e+00 2.194205518056528414e-01
4.855535693825825394e-01 -1.356633581443714501e-02 4.804655342309028798e-01 -1.017431237998401433e-02 4.830095518067427096e-01 8.095283524134497810e-01 4.830095518067427096e-01 8.115531054530058519e-01 -1.187032409721057967e-02 8.095283524134497810e-01 -1.187032409721057967e-02 8.115531054530058519e-01 2.856565699131312641e+00 2.378731518129351408e-01
4.781413808559312195e-01 -3.150016076475152527e-02 4.667620760177862427e-01 -2.391395753932153492e-02 4.724517284368587311e-01 8.095150401501105542e-01 4.724517284368587311e-01 8.115664177163450788e-01 -2.770705915203652836e-02 8.095150401501105542e-01 -2.770705915203652836e-02 8.115664177163450788e-01 2.958585902757575603e+00 2.569065385716394756e-01
4.715793009595430352e-01 -5.065844847202926465e-02 4.516013796327560947e-01 -3.733983425417131824e-02 4.615903402961495372e-01 8.095054708866582516e-01 4.615903402961495372e-01 8.115759869797973813e-01 -4.399914136310029145e-02 8.095054708866582516e-01 -4.399914136310029145e-02 8.115759869797973813e-01 3.060606106212120814e+00 2.764871845036611653e-01
4.657304868640710360e-01 -7.090856533700580500e-02 4.351585079479592943e-01 -5.052724605959796333e-02 4.504444974060151652e-01 8.094993698068615462e-01 4.504444974060151652e-01 8.115820880595940867e-01 -6.071790569830187723e-02 8.094993698068615462e-01 -6.071790569830187723e-02 8.115820880595940867e-01 3.162626309878787456e+00 2.965806385279838309e-01
4.604332626153700980e-01 -9.210043292921388236e-02 4.176341779584983316e-01 -6.356770982463270936e-02 4.390337202869342148e-01 8.094963886409919374e-01 4.390337202869342148e-01 8.115850692254636956e-01 -7.783407137692328892e-02 8.094963886409919374e-01 -7.783407137692328892e-02 8.115850692254636956e-01 3.264646513292928987e+00 3.171517095258526431e-01
4.555063220893436626e-01 -1.140702091328275602e-01 3.992493616651728305e-01 -7.656556885004700552e-02 4.273778418772582466e-01 8.094961188617734171e-01 4.273778418772582466e-01 8.115853390046822158e-01 -9.531788899143728289e-02 8.094961188617734171e-01 -9.531788899143728289e-02 8.115853390046822158e-01 3.366666716999999309e+00 3.381646431591828761e-01
4.507544373558205475e-01 -1.366442856614477896e-01 3.802394005362630391e-01 -8.963426111507613592e-02 4.154969189460417933e-01 8.094981063219417461e-01 4.154969189460417933e-01 8.115833515445138868e-01 -1.131392733882619628e-01 8.094981063219417461e-01 -1.131392733882619628e-01 8.115833515445138868e-01 3.468686920373737159e+00 3.595832815733512877e-01
4.459744876632638078e-01 -1.596434849725279770e-01 3.608478125924031721e-01 -1.028923682586208727e-01 4.034111501278334622e-01 8.095018668421952723e-01 4.034111501278334622e-01 8.115795910242603606e-01 -1.312679266155744318e-01 8.095018668421952723e-01 -1.312679266155744318e-01 8.115795910242603606e-01 3.570707124121211606e+00 3.813712111620782275e-01
4.409616240667730280e-01 -1.828873397434027104e-01 3.413199711102460343e-01 -1.164595711057180433e-01 3.911407975885095034e-01 8.095069022591120378e-01 3.911407975885095034e-01 8.115745556073435951e-01 -1.496734554245603699e-01 8.095069022591120378e-01 -1.496734554245603699e-01 8.115745556073435951e-01 3.672727327454545332e+00 4.034919037863543556e-01
4.355153904563685563e-01 -2.061983341520394752e-01 3.218968353524291337e-01 -1.304526307494132675e-01 3.787061129043988728e-01 8.095127164537203601e-01 3.787061129043988728e-01 8.115687414127352728e-01 -1.683254824507263714e-01 8.095127164537203601e-01 -1.683254824507263714e-01 8.115687414127352728e-01 3.774747531242423904e+00 4.259088503977482842e-01
4.294456312619064908e-01 -2.294059909563322397e-01 3.028089056847982352e-01 -1.449815072382600600e-01 3.661272684733523630e-01 8.095188309038044983e-01 3.661272684733523630e-01 8.115626269626511347e-01 -1.871937490972961360e-01 8.095188309038044983e-01 -1.871937490972961360e-01 8.115626269626511347e-01 3.876767734535353060e+00 4.485856846888596761e-01
4.225780299004731622e-01 -2.523507004336353332e-01 2.842705589986082026e-01 -1.601457198323919806e-01 3.534242944495406547e-01 8.095247993399691255e-01 3.534242944495406547e-01 8.115566585264865074e-01 -2.062482101330136430e-01 8.095247993399691255e-01 -2.062482101330136430e-01 8.115566585264865074e-01 3.978787938363636201e+00 4.714862967857297305e-01
4.147591398368307702e-01 -2.748872007387505034e-01 2.664749010491335723e-01 -1.760310415469523160e-01 3.406170204429821435e-01 8.095302211336138365e-01 3.406170204429821435e-01 8.115512367328417964e-01 -2.254591211428514097e-01 8.095302211336138365e-01 -2.254591211428514097e-01 8.115512367328417964e-01 4.080808141616161677e+00 4.945749383505115837e-01
4.058607910612437863e-01 -2.968876326102495855e-01 2.495892519275908772e-01 -1.927066065211476831e-01 3.277250214944173456e-01 8.095347531002211605e-01 3.277250214944173456e-01 8.115467047662344724e-01 -2.447971195656986620e-01 8.095347531002211605e-01 -2.447971195656986620e-01 8.115467047662344724e-01 4.182828345484848498e+00 5.178163199766507852e-01
3.957837778422444441e-01 -3.182441058908814235e-01 2.337513585989304254e-01 -2.102224930620054666e-01 3.147675682205874348e-01 8.095381194618416210e-01 3.147675682205874348e-01 8.115433384046140119e-01 -2.642332994764434728e-01 8.095381194618416210e-01 -2.642332994764434728e-01 8.115433384046140119e-01 4.284848548696969850e+00 5.411757010657619604e-01
3.844607578174846774e-01 -3.388707313562944745e-01 2.190664043326876198e-01 -2.286078290330964546e-01 3.017635810750861625e-01 8.095401197766823875e-01 3.017635810750861625e-01 8.115413380897732454e-01 -2.837392801946954646e-01 8.095401197766823875e-01 -2.837392801946954646e-01 8.115413380897732454e-01 4.386868752606060795e+00 5.646189722850517567e-01
3.718583170397390947e-01 -3.587050879054097807e-01 2.056048601249448327e-01 -2.478694499622136060e-01 2.887315885823419359e-01 8.095406347090656762e-01 2.887315885823419359e-01 8.115408231573899567e-01 -3.032872689338116934e-01 8.095406347090656762e-01 -3.032872689338116934e-01 8.115408231573899567e-01 4.488888955777778023e+00 5.881127308620771599e-01
3.579781798206734256e-01 -3.777091113698312630e-01 1.934011989343502602e-01 -2.679911241122824306e-01 2.756896893775118706e-01 8.095396295775276752e-01 2.756896893775118706e-01 8.115418282889279578e-01 -3.228501177410568745e-01 8.095396295775276752e-01 -3.228501177410568745e-01 8.115418282889279578e-01 4.590909159727272204e+00 6.116243490183012055e-01
3.428575654524348426e-01 -3.958694066469226613e-01 1.824534703586653817e-01 -2.889333432510763355e-01 2.626555179055500844e-01 8.095371556806774116e-01 2.626555179055500844e-01 8.115443021857782213e-01 -3.424013749489994707e-01 8.095371556806774116e-01 -3.424013749489994707e-01 8.115443021857782213e-01 4.692929362858586195e+00 6.351220358059752602e-01
3.265687155144803566e-01 -4.131969992696962746e-01 1.727237117599337568e-01 -3.106336634333318747e-01 2.496462136372070706e-01 8.095333494580942979e-01 2.496462136372070706e-01 8.115481084083613350e-01 -3.619153313515140469e-01 8.095333494580942979e-01 -3.619153313515140469e-01 8.115481084083613350e-01 4.794949566848485389e+00 6.585748926047869656e-01
3.092176349955582104e-01 -4.297265555614461219e-01 1.641391523055962254e-01 -3.330075671014714467e-01 2.366783936505772179e-01 8.095284295956806098e-01 2.366783936505772179e-01 8.115530282707750231e-01 -3.813670613314588120e-01 8.095284295956806098e-01 -3.813670613314588120e-01 8.115530282707750231e-01 4.896969769939394368e+00 6.819529625511772108e-01
2.909421075474829532e-01 -4.455151118749480776e-01 1.565941493423926023e-01 -3.559498064048877697e-01 2.237681284449377916e-01 8.095226922305133188e-01 2.237681284449377916e-01 8.115587656359423141e-01 -4.007324591399179514e-01 8.095226922305133188e-01 -4.007324591399179514e-01 8.115587656359423141e-01 4.998989972979797081e+00 7.052272741405629652e-01
2.719035958038840683e-01 -4.606348662665406546e-01 1.499599574976913652e-01 -3.793391073957455562e-01 2.109317766507877168e-01 8.095165042909223674e-01 2.109317766507877168e-01 8.115649535755332655e-01 -4.199869868311431054e-01 8.095165042909223674e-01 -4.199869868311431054e-01 8.115649535755332655e-01 5.101010177020201652e+00 7.283683364324141651e-01
2.523011380816872484e-01 -4.751852807023803638e-01 1.440682125269920344e-01 -4.030299969992501841e-01 1.981846753043396137e-01 8.095103096682177979e-01 1.981846753043396137e-01 8.115711481982378350e-01 -4.391076388508152739e-01 8.095103096682177979e-01 -4.391076388508152739e-01 8.115711481982378350e-01 5.203030380090909013e+00 7.513485001914915751e-01
2.323590262785505955e-01 -4.892854160211932424e-01 1.387227460031402737e-01 -4.268612291709196760e-01 1.855408861408454346e-01 8.095045991427062271e-01 1.855408861408454346e-01 8.115768587237494058e-01 -4.580733225960564869e-01 8.095045991427062271e-01 -4.580733225960564869e-01 8.115768587237494058e-01 5.305050584101009825e+00 7.741424152640585810e-01
2.123180878767150781e-01 -5.030571613552435872e-01 1.337184189262613232e-01 -4.506573820549411025e-01 1.730182534014882145e-01 8.094999028943388186e-01 1.730182534014882145e-01 8.115815549721168143e-01 -4.768572717050923448e-01 8.094999028943388186e-01 -4.768572717050923448e-01 8.115815549721168143e-01 5.407070787212120422e+00 7.967179124868368767e-01
1.924385538086292591e-01 -5.166286193592586340e-01 1.288368938718189305e-01 -4.742275127347184149e-01 1.606377238402240948e-01 8.094967808949937726e-01 1.606377238402240948e-01 8.115846769714618603e-01 -4.954280660469885245e-01 8.094967808949937726e-01 -4.954280660469885245e-01 8.115846769714618603e-01 5.509090991181817998e+00 8.190372295621046739e-01
1.729868301986202117e-01 -5.301355803984356685e-01 1.238503619933513100e-01 -4.973779349282563822e-01 1.484185960959857609e-01 8.094958058677187429e-01 1.484185960959857609e-01 8.115856519987368900e-01 -5.137567576633460531e-01 8.094958058677187429e-01 -5.137567576633460531e-01 8.115856519987368900e-01 5.611111194333333607e+00 8.410655753737525941e-01
1.542267829562848636e-01 -5.437195820975330163e-01 1.185266862873904925e-01 -5.199195176516033801e-01 1.363767346218376642e-01 8.094975492107683301e-01 1.363767346218376642e-01 8.115839086556873028e-01 -5.318195498745681427e-01 8.094975492107683301e-01 -5.318195498745681427e-01 8.115839086556873028e-01 5.713131398262626170e+00 8.627743498722902915e-01
1.364154875196897099e-01 -5.575237653278894978e-01 1.126348615503672823e-01 -5.416700146816744166e-01 1.245251745350284961e-01 8.095025694944995021e-01 1.245251745350284961e-01 8.115788883719561309e-01 -5.495968900047819572e-01 8.095025694944995021e-01 -5.495968900047819572e-01 8.115788883719561309e-01 5.815151601454545904e+00 8.841400536659067555e-01
1.197994897437340972e-01 -5.716893472680962818e-01 1.059497081347746950e-01 -5.624561595287899118e-01 1.128745989392544030e-01 8.095114023713902984e-01 1.128745989392544030e-01 8.115700554950653345e-01 -5.670727533984430968e-01 8.095114023713902984e-01 -5.670727533984430968e-01 8.115700554950653345e-01 5.917171805343434343e+00 9.051434275155232356e-01
1.046121230643192318e-01 -5.863520718929143838e-01 9.825618028087122757e-02 -5.821147767039491772e-01 1.014341516725952297e-01 8.095245512621501716e-01 1.014341516725952297e-01 8.115569066043054614e-01 -5.842334242984318360e-01 8.095245512621501716e-01 -5.842334242984318360e-01 8.115569066043054614e-01 6.019192008575757313e+00 9.257679871326139898e-01
8.986755468688913118e-02 -6.007422310902416074e-01 8.815646124935180850e-02 -5.955081193467182121e-01 8.809669975156481092e-02 8.095005130269296023e-01 8.992731618467611487e-02 8.147419212639687158e-01 -6.001718666110624767e-01 8.113311294600409340e-01 -5.960784838258974538e-01 8.129113048308573841e-01 6.121212212424241628e+00 9.459978729621805194e-01
7.204789618440977927e-02 -6.146111990564261385e-01 7.204789618440977927e-02 -5.853888009435738171e-01 6.551356931981985876e-02 8.069096777142846788e-01 7.858222304899968591e-02 8.330469851726443054e-01 -6.146111990564261385e-01 8.199783314434645476e-01 -5.853888009435738171e-01 8.199783314434645476e-01 6.223232415696969611e+00 9.658201736002887117e-01
5.469101605522004583e-02 -6.372942881637656543e-01 5.469101605522004583e-02 -5.627057118362343013e-01 3.801250335389086410e-02 7.952997461054011064e-01 7.136952875654922757e-02 8.620137969107176668e-01 -6.372942881637656543e-01 8.286567715080593866e-01 -5.627057118362343013e-01 8.286567715080593866e-01 6.325252619505049800e+00 9.852257555233805419e-01
3.771403677746323901e-02 -6.619172554769522376e-01 3.771403677746323901e-02 -5.380827445230477180e-01 1.002379833212594176e-02 7.817647842562631677e-01 6.540427522280053974e-02 8.925257380376122596e-01 -6.619172554769522376e-01 8.371452611469377691e-01 -5.380827445230477180e-01 8.371452611469377691e-01 6.427272822818181019e+00 1.004206595382215239e+00
2.112363339993933095e-02 -6.824444824306117319e-01 2.112363339993933095e-02 -5.175555175693882237e-01 -1.574666001698767429e-02 7.716998760018457526e-01 5.799392681686633966e-02 9.191810496695537180e-01 -6.824444824306117319e-01 8.454404628356997353e-01 -5.175555175693882237e-01 8.454404628356997353e-01 6.529293026585857973e+00 1.022755230245357971e+00
4.927122150912816891e-03 -6.953000706909581163e-01 4.927122150912816891e-03 -5.046999293090418393e-01 -3.769236511419078728e-02 7.682997439300057740e-01 4.754660941601641932e-02 9.387776929904201317e-01 -6.953000706909581163e-01 8.535387184602130084e-01 -5.046999293090418393e-01 8.535387184602130084e-01 6.631313229939394205e+00 1.040863480320939782e+00
-1.086547254190111875e-02 -6.989552025502385746e-01 -1.086547254190111875e-02 -5.010447974497613810e-01 -5.511958446781998339e-02 7.729267919547823107e-01 3.338863938401774589e-02 9.499432396584576166e-01 -6.989552025502385746e-01 8.614350158066199636e-01 -5.010447974497613810e-01 8.614350158066199636e-01 6.733333433666666146e+00 1.058520137958056884e+00
-2.624325748730174310e-02 -6.935466811069150861e-01 -2.624325748730174310e-02 -5.064533188930848695e-01 -6.807860509221325129e-02 7.854532130694973358e-01 1.559209011760977204e-02 9.527946034891432436e-01 -6.935466811069150861e-01 8.691239082793202897e-01 -5.064533188930848695e-01 8.691239082793202897e-01 6.835353637060605614e+00 1.075713024198701184e+00
-4.119765190425177248e-02 -6.805135728942447448e-01 -4.119765190425177248e-02 -5.194864271057552108e-01 -7.720441632483494854e-02 8.045875766466289436e-01 -5.190887483668589486e-03 9.486146343289616478e-01 -6.805135728942447448e-01 8.766011054877952402e-01 -5.194864271057552108e-01 8.766011054877952402e-01 6.937373840747474318e+00 1.092432545438023039e+00
-5.572245428171260923e-02 -6.622551268475380670e-01 -5.572245428171260923e-02 -5.377448731524618886e-01 -8.356379339750609481e-02 8.281808284449387880e-01 -2.788111516591913058e-02 9.395461849081127026e-01 -6.622551268475380670e-01 8.838635066765258008e-01 -5.377448731524618886e-01 8.838635066765258008e-01 7.039394044181818799e+00 1.108671768175899519e+00
-6.981307524666868769e-02 -6.418229977889968740e-01 -6.981307524666868769e-02 -5.581770022110030816e-01 -8.851688846247281195e-02 8.535011907273954979e-01 -5.110926203086456343e-02 9.283164435906120504e-01 -6.418229977889968740e-01 8.909088171590038296e-01 -5.581770022110030816e-01 8.909088171590038296e-01 7.141414247828282491e+00 1.124425561337312196e+00
-8.346582846395787791e-02 -6.226514043635408280e-01 -8.346582846395787791e-02 -5.773485956364591276e-01 -9.359584445250043738e-02 8.774751617905632850e-01 -7.333581247541531845e-02 9.179952257447334674e-01 -6.226514043635408280e-01 8.977351937676484317e-01 -5.773485956364591276e-01 8.977351937676484317e-01 7.243434451303030208e+00 1.139689803474255969e+00
-9.667798966099382107e-02 -6.083237151133992215e-01 -9.667798966099382107e-02 -5.916762848866007340e-01 -1.004004682247744418e-01 8.968963172386051896e-01 -9.295551109721320038e-02 9.117862314937275059e-01 -6.083237151133992215e-01 9.043412743661662923e-01 -5.916762848866007340e-01 9.043412743661662923e-01 7.345454654909090664e+00 1.154461448757384767e+00
-1.056075340277840974e-01 -6.050157431743884429e-01 -1.068069872845867213e-01 -6.022326569956677478e-01 nan nan nan nan -6.050157431743884429e-01 9.085061832353608091e-01 -6.022326569956677478e-01 9.097056364921634053e-01 7.447474858424242505e+00 1.168739697703045533e+00
-1.072419876770725755e-01 -6.142022859874861629e-01 -1.109118099131613244e-01 -6.142022859874861629e-01 nan nan nan nan -6.142022859874861629e-01 9.087058178151835586e-01 -6.142022859874861629e-01 9.123756400512722520e-01 7.549495061989898836e+00 1.182526136580242193e+00
-1.058271509343490235e-01 -6.274999665346725486e-01 -1.123266466558848764e-01 -6.274999665346725486e-01 nan nan nan nan -6.274999665346725486e-01 9.072909810724599788e-01 -6.274999665346725486e-01 9.137904767939958317e-01 7.651515265545453026e+00 1.195823817127428468e+00
-1.041289418077573775e-01 -6.403128271701282737e-01 -1.140248557824765224e-01 -6.403128271701282737e-01 nan nan nan nan -6.403128271701282737e-01 9.055927719458684022e-01 -6.403128271701282737e-01 9.154886859205874083e-01 7.753535469070706121e+00 1.208636677762884304e+00
-1.024668936062975294e-01 -6.526452559968629608e-01 -1.156869039839363705e-01 -6.526452559968629608e-01 nan nan nan nan -6.526452559968629608e-01 9.039307237444085263e-01 -6.526452559968629608e-01 9.171507341220472842e-01 7.855555672666665323e+00 1.220969106589619102e+00
-1.010475817093869910e-01 -6.645008987452469817e-01 -1.171062158808469089e-01 -6.645008987452469817e-01 nan nan nan nan -6.645008987452469817e-01 9.025114118474979463e-01 -6.645008987452469817e-01 9.185700460189578642e-01 7.957575876151514294e+00 1.232824749338003123e+00
-9.998970325827645500e-02 -6.758799230206677944e-01 -1.181640943319574449e-01 -6.758799230206677944e-01 nan nan nan nan -6.758799230206677944e-01 9.014535333963874519e-01 -6.758799230206677944e-01 9.196279244700683586e-01 8.059596079787878509e+00 1.244203773613423936e+00
-9.934460219825809457e-02 -6.867793955341623402e-01 -1.188091953919758054e-01 -6.867793955341623402e-01 nan nan nan nan -6.867793955341623402e-01 9.008084323363690915e-01 -6.867793955341623402e-01 9.202730255300867190e-01 8.161616283232323354e+00 1.255103246126918481e+00
-9.911339448556791276e-02 -6.971988914666041870e-01 -1.190404031046659872e-01 -6.971988914666041870e-01 nan nan nan nan -6.971988914666041870e-01 9.005772246236788403e-01 -6.971988914666041870e-01 9.205042332427769702e-01 8.263636486909090806e+00 1.265522742059360217e+00
-9.926230372093072796e-02 -7.071430563087606203e-01 -1.188914938693031720e-01 -7.071430563087606203e-01 nan nan nan nan -7.071430563087606203e-01 9.007261338590416555e-01 -7.071430563087606203e-01 9.203553240074141550e-01 8.365656690313130639e+00 1.275466906901516539e+00
-9.973568288649042879e-02 -7.166195412720655078e-01 -1.184181147037434711e-01 -7.166195412720655078e-01 nan nan nan nan -7.166195412720655078e-01 9.011995130246014396e-01 -7.166195412720655078e-01 9.198819448418543709e-01 8.467676894030301327e+00 1.284943391864821649e+00
-1.004661133464084255e-01 -7.256373178416322123e-01 -1.176876842438254744e-01 -7.256373178416322123e-01 nan nan nan nan -7.256373178416322123e-01 9.019299434845193808e-01 -7.256373178416322123e-01 9.191515143819364297e-01 8.569697097393937923e+00 1.293961168434388354e+00
-1.013819822384106339e-01 -7.342061582269187037e-01 -1.167718153518232660e-01 -7.342061582269187037e-01 nan nan nan nan -7.342061582269187037e-01 9.028458123765216170e-01 -7.342061582269187037e-01 9.182356454899341935e-01 8.671717301151515400e+00 1.302530008819674734e+00
-1.024130190568198068e-01 -7.423363811009494606e-01 -1.157407785334140932e-01 -7.423363811009494606e-01 nan nan nan nan -7.423363811009494606e-01 9.038768491949307204e-01 -7.423363811009494606e-01 9.172046086715250901e-01 8.773737504474746984e+00 1.310660231693705491e+00
-1.034940434799131864e-01 -7.500378989512179739e-01 -1.146597541103207135e-01 -7.500378989512179739e-01 nan nan nan nan -7.500378989512179739e-01 9.049578736180241556e-01 -7.500378989512179739e-01 9.161235842484316549e-01 8.875757708272727697e+00 1.318361749543973893e+00
-1.045659606174410422e-01 -7.573100060920063825e-01 -1.135878369727928577e-01 -7.573100060920063825e-01 nan nan nan nan -7.573100060920063825e-01 9.060297907555520114e-01 -7.573100060920063825e-01 9.150516671109037992e-01 8.977777911555556045e+00 1.325633856684762302e+00
-1.055753904099405865e-01 -7.641272336344370197e-01 -1.125784071802933134e-01 -7.641272336344370197e-01 nan nan nan nan -7.641272336344370197e-01 9.070392205480515280e-01 -7.641272336344370197e-01 9.140422373184042826e-01 9.079798115393938218e+00 1.332451084227193050e+00
-1.064774417329605039e-01 -7.704427606602041179e-01 -1.116763558572733961e-01 -7.704427606602041179e-01 nan nan nan nan -7.704427606602041179e-01 9.079412718710714314e-01 -7.704427606602041179e-01 9.131401859953843791e-01 9.181818318636363330e+00 1.338766611252960148e+00
-1.072407671997486489e-01 -7.762045653406035584e-01 -1.109130303904852510e-01 -7.762045653406035584e-01 nan nan nan nan -7.762045653406035584e-01 9.087045973378595765e-01 -7.762045653406035584e-01 9.123768605285962341e-01 9.283838522515150515e+00 1.344528415933359700e+00
-1.078501377568594627e-01 -7.813624266911707306e-01 -1.103036598333744372e-01 -7.813624266911707306e-01 nan nan nan nan -7.813624266911707306e-01 9.093139678949704319e-01 -7.813624266911707306e-01 9.117674899714853787e-01 9.385858725717170614e+00 1.349686277283926872e+00
-1.083056669201566818e-01 -7.858625176678627478e-01 -1.098481306700772181e-01 -7.858625176678627478e-01 nan nan nan nan -7.858625176678627478e-01 9.097694970582677065e-01 -7.858625176678627478e-01 9.113119608081881040e-01 9.487878929636364589e+00 1.354186368260618778e+00
-1.086219630302764222e-01 -7.896593730228970154e-01 -1.095318345599574777e-01 -7.896593730228970154e-01 nan nan nan nan -7.896593730228970154e-01 9.100857931683873359e-01 -7.896593730228970154e-01 9.109956646980684747e-01 9.589899132797979675e+00 1.357983223615653046e+00
-1.088251836613916279e-01 -7.927423013344880864e-01 -1.093286139288422720e-01 -7.927423013344880864e-01 nan nan nan nan -7.927423013344880864e-01 9.102890137995025555e-01 -7.927423013344880864e-01 9.107924440669532551e-01 9.691919336757576886e+00 1.361066151927244228e+00
-1.089460360630322144e-01 -7.951438606632615924e-01 -1.092077615272016855e-01 -7.951438606632615924e-01 nan nan nan nan -7.951438606632615924e-01 9.104098662011431697e-01 -7.951438606632615924e-01 9.106715916653126408e-01 9.793939539878788736e+00 1.363467711256017623e+00
-1.090127181098613507e-01 -7.969304427380072831e-01 -1.091410794803725492e-01 -7.969304427380072831e-01 nan nan nan nan -7.969304427380072831e-01 9.104765482479723060e-01 -7.969304427380072831e-01 9.106049096184835046e-01 9.895959743878787407e+00 1.365254293330763424e+00
-1.090469955791122658e-01 -7.981881230460605714e-01 -1.091068020111216341e-01 -7.981881230460605714e-01 nan nan nan nan -7.981881230460605714e-01 9.105108257172233044e-01 -7.981881230460605714e-01 9.105706321492325062e-01 9.997979946959594244e+00 1.366511973638816491e+00
-1.090635365116914279e-01 -7.990132490100320117e-01 -1.090902610785424720e-01 -7.990132490100320117e-01 nan nan nan nan -7.990132490100320117e-01 9.105273666498023832e-01 -7.990132490100320117e-01 9.105540912166534273e-01 1.010000014999999962e+01 1.367337099602788042e+00


==> plots/traj_pos_1_N10.txt <==
6.909190365775510489e-01 5.981494216654322167e-07 7.105432588799546201e-01 6.909188581984572197e-01 0.000000000000000000e+00 7.105428504364407205e-01 0.000000000000000000e+00 4.743825398596326677e-06
6.908583872556380845e-01 9.327996245534421170e-06 7.105804783491649346e-01 6.908556887087364817e-01 0.000000000000000000e+00 7.105744351813011450e-01 1.020202030606060517e-01 7.536946195834393612e-05
6.906460433793184528e-01 3.826591763692869017e-05 7.107060783464229647e-01 6.906358322182907239e-01 0.000000000000000000e+00 7.106843634265240794e-01 2.040404070808080339e-01 3.211764909240157431e-04
6.901900784499608310e-01 9.803919018227249215e-05 7.109666382881840718e-01 6.901667303722617275e-01 0.000000000000000000e+00 7.109189143495385776e-01 3.060606101818181823e-01 8.456482989697811743e-04
6.894070839800564565e-01 1.982473520375641128e-04 7.114032982039251163e-01 6.893653525842844410e-01 0.000000000000000000e+00 7.113196032435271654e-01 4.080808141616161233e-01 1.741615903757553346e-03
6.882226634328207915e-01 3.454873454254945848e-04 7.120530017161436076e-01 6.881576966760214464e-01 0.000000000000000000e+00 7.119234311976586627e-01 5.101010173030301464e-01 3.091816255910232510e-03
6.865712677361841543e-01 5.424666421051224565e-04 7.129485229581192796e-01 6.864783044408907520e-01 0.000000000000000000e+00 7.127631273152239544e-01 6.121212212424241850e-01 4.969433855228918596e-03
6.843955521825797472e-01 7.888455663074671071e-04 7.141184221063159310e-01 6.842697915248014962e-01 0.000000000000000000e+00 7.138673837732687488e-01 7.141414244242423326e-01 7.438626360010001243e-03
6.816455787226537444e-01 1.081693060649185217e-03 7.155869374523089466e-01 6.814823920537160795e-01 0.000000000000000000e+00 7.152610835088113461e-01 8.161616283232322466e-01 1.055503370890687777e-02
6.782780392878567932e-01 1.414790999924938611e-03 7.173737171522619471e-01 6.780735182534043393e-01 0.000000000000000000e+00 7.169655204089671052e-01 9.181818315454546298e-01 1.436627048101437112e-02
6.742555137554475664e-01 1.777600709141703315e-03 7.194934061655281488e-01 6.740073348981437951e-01 0.000000000000000000e+00 7.189986120865974328e-01 1.020202035404040419e+00 1.891240167668479383e-02
6.695457530881058217e-01 2.154657044420091663e-03 7.219552065474426072e-01 6.692543483429069795e-01 0.000000000000000000e+00 7.213751053642158961e-01 1.122222238666666705e+00 2.422640219351087504e-02
6.641210210257261215e-01 2.525688901822367542e-03 7.247625744206348530e-01 6.637910100251037671e-01 0.000000000000000000e+00 7.241067745231175579e-01 1.224242442484848592e+00 3.033460012485452578e-02
6.579576179378411327e-01 2.866711638093842173e-03 7.279133200546714644e-01 6.575993342745733994e-01 0.000000000000000000e+00 7.272026123983826862e-01 1.326262645787878780e+00 3.725710406126604701e-02
6.510358908896021202e-01 3.152026149173664353e-03 7.314006442066092184e-01 6.506665298914818818e-01 0.000000000000000000e+00 7.306690145899283895e-01 1.428282849565656543e+00 4.500821499891658611e-02
6.433411375297479751e-01 3.356013559238009338e-03 7.352157215087560260e-01 6.429846446641582780e-01 0.000000000000000000e+00 7.345099572035902469e-01 1.530303052909090855e+00 5.359682378074011322e-02
6.348655334496632330e-01 3.453335213347227123e-03 7.393519325068835801e-01 6.345502222695937888e-01 0.000000000000000000e+00 7.387271684008724915e-01 1.632323256646464493e+00 6.302679469333644091e-02
6.256102124038122048e-01 3.418475342796009273e-03 7.438092263265525528e-01 6.253639717049190860e-01 0.000000000000000000e+00 7.433202936832098429e-01 1.734343460030302930e+00 7.329733505381562375e-02
6.155870045645130961e-01 3.234942550325765193e-03 7.485977281930270566e-01 6.154304118424637204e-01 0.000000000000000000e+00 7.482870736144374701e-01 1.836363663727272888e+00 8.440339260932246124e-02
6.048276286530628321e-01 2.987138437546544862e-03 7.537510875768866914e-01 6.047571289353035340e-01 0.000000000000000000e+00 7.536237150680176189e-01 1.938383867151515005e+00 9.633648567107082339e-02
5.933839967348728539e-01 2.917614119337176657e-03 7.593102576218367927e-01 5.933542413238768187e-01 0.000000000000000000e+00 7.593251588737309765e-01 2.040404070808080395e+00 1.090853015905410700e-01
5.813013688835496628e-01 3.246285368967882952e-03 7.652922003407116591e-01 5.812355818685234210e-01 0.000000000000000000e+00 7.653844886014076199e-01 2.142424274272726858e+00 1.226343747597114786e-01
5.685919335077381787e-01 4.144236033511668194e-03 7.717852021499106430e-01 5.684192041255667904e-01 0.000000000000000000e+00 7.717926774728859352e-01 2.244444477888888567e+00 1.369635206889945889e-01
5.551957236355251624e-01 5.660489880971260671e-03 7.789317667022221947e-01 5.549260776467076495e-01 0.000000000000000000e+00 7.785392407123155056e-01 2.346464681393939156e+00 1.520492947068602940e-01
5.410598651735704090e-01 7.304178267485245471e-03 7.866694148114563578e-01 5.407791506972301487e-01 0.000000000000000000e+00 7.856127041870543115e-01 2.448484884969696740e+00 1.678660398727380432e-01
5.263156170061963346e-01 7.757971764935922554e-03 7.945315841064015672e-01 5.260029779803491179e-01 0.000000000000000000e+00 7.930007905454947714e-01 2.550505088515151009e+00 1.843863031938499097e-01
5.112441339574850252e-01 5.326537007140325769e-03 8.017571274242951684e-01 5.106234136932855661e-01 0.000000000000000000e+00 8.006905726890265473e-01 2.652525292050504468e+00 2.015811787989509885e-01
4.961131810099417283e-01 -1.125795261111530148e-03 8.074225898973221849e-01 4.953882530196297429e-01 -1.765510139525605128e-03 8.077196496460126163e-01 2.754545495636363306e+00 2.194205518056528414e-01
4.811931895365089140e-01 -1.140613577104431647e-02 8.106613085905424176e-01 4.830095518067427096e-01 -1.187032409721057967e-02 8.105407289332278165e-01 2.856565699131312641e+00 2.378731518129351408e-01
4.667261762323285379e-01 -2.403471455687500313e-02 8.115498061598894752e-01 4.724517284368587311e-01 -2.770705915203652836e-02 8.105407289332278165e-01 2.958585902757575603e+00 2.569065385716394756e-01
4.528356461350515061e-01 -3.774568531029914159e-02 8.112664004755884006e-01 4.615903402961495372e-01 -4.399914136310029145e-02 8.105407289332278165e-01 3.060606106212120814e+00 2.764871845036611653e-01
4.395367598484370975e-01 -5.255135061453488493e-02 8.109534142968328752e-01 4.504444974060151652e-01 -6.071790569830187723e-02 8.105407289332278165e-01 3.162626309878787456e+00 2.965806385279838309e-01
4.268090025290550704e-01 -6.889232200094402847e-02 8.110063653159339525e-01 4.390337202869342148e-01 -7.783407137692328892e-02 8.105407289332278165e-01 3.264646513292928987e+00 3.171517095258526431e-01
4.146820248418224830e-01 -8.661759497697045507e-02 8.112602264935537821e-01 4.273778418772582466e-01 -9.531788899143728289e-02 8.105407289332278165e-01 3.366666716999999309e+00 3.381646431591828761e-01
4.031383920538818555e-01 -1.051126384240327616e-01 8.114702300138553204e-01 4.154969189460417933e-01 -1.131392733882619628e-01 8.105407289332278165e-01 3.468686920373737159e+00 3.595832815733512877e-01
3.919783277936129684e-01 -1.239308073332532345e-01 8.115604942662719701e-01 4.034111501278334622e-01 -1.312679266155744318e-01 8.105407289332278165e-01 3.570707124121211606e+00 3.813712111620782275e-01
3.808697237608878461e-01 -1.429646717150573065e-01 8.115773681631942571e-01 3.911407975885095034e-01 -1.496734554245603699e-01 8.105407289332278165e-01 3.672727327454545332e+00 4.034919037863543556e-01
3.695203722217322295e-01 -1.622078388208322841e-01 8.115735424935267561e-01 3.787061129043988728e-01 -1.683254824507263714e-01 8.105407289332278165e-01 3.774747531242423904e+00 4.259088503977482842e-01
3.577875525242381616e-01 -1.815965846811503082e-01 8.115674811807036537e-01 3.661272684733523630e-01 -1.871937490972961360e-01 8.105407289332278165e-01 3.876767734535353060e+00 4.485856846888596761e-01
3.456629068544839201e-01 -2.010444978539564775e-01 8.115608880548200732e-01 3.534242944495406547e-01 -2.062482101330136430e-01 8.105407289332278165e-01 3.978787938363636201e+00 4.714862967857297305e-01
3.332063299650431243e-01 -2.205064027509335556e-01 8.115479466219279736e-01 3.406170204429821435e-01 -2.254591211428514097e-01 8.105407289332278165e-01 4.080808141616161677e+00 4.945749383505115837e-01
3.204957813138220590e-01 -2.399775448854810644e-01 8.115198379843266974e-01 3.277250214944173456e-01 -2.447971195656986620e-01 8.105407289332278165e-01 4.182828345484848498e+00 5.178163199766507852e-01
3.076047229550576967e-01 -2.594634822235010740e-01 8.114751477306221261e-01 3.147675682205874348e-01 -2.642332994764434728e-01 8.105407289332278165e-01 4.284848548696969850e+00 5.411757010657619604e-01
2.945954896357070307e-01 -2.789651364188262539e-01 8.114208864936499621e-01 3.017635810750861625e-01 -2.837392801946954646e-01 8.105407289332278165e-01 4.386868752606060795e+00 5.646189722850517567e-01
2.815181202772608637e-01 -2.984782520851315679e-01 8.113665902936646468e-01 2.887315885823419359e-01 -3.032872689338116934e-01 8.105407289332278165e-01 4.488888955777778023e+00 5.881127308620771599e-01
2.684123843065223114e-01 -3.179939619238756343e-01 8.113190968571879491e-01 2.756896893775118706e-01 -3.228501177410568745e-01 8.105407289332278165e-01 4.590909159727272204e+00 6.116243490183012055e-01
2.553111066495497572e-01 -3.374980164534185922e-01 8.112806871226870831e-01 2.626555179055500844e-01 -3.424013749489994707e-01 8.105407289332278165e-01 4.692929362858586195e+00 6.351220358059752602e-01
2.422421474614434855e-01 -3.569713936656975228e-01 8.112498593606327635e-01 2.496462136372070706e-01 -3.619153313515140469e-01 8.105407289332278165e-01 4.794949566848485389e+00 6.585748926047869656e-01
2.292288651745011951e-01 -3.763923453721080836e-01 8.112229726010196096e-01 2.366783936505772179e-01 -3.813670613314588120e-01 8.105407289332278165e-01 4.896969769939394368e+00 6.819529625511772108e-01
2.162910766118251449e-01 -3.957384892439952950e-01 8.111954984014049241e-01 2.237681284449377916e-01 -4.007324591399179514e-01 8.105407289332278165e-01 4.998989972979797081e+00 7.052272741405629652e-01
2.034574663264770988e-01 -4.149932751120188335e-01 8.111614125441567458e-01 2.109317766507877168e-01 -4.199869868311431054e-01 8.105407289332278165e-01 5.101010177020201652e+00 7.283683364324141651e-01
1.908134045513335542e-01 -4.341801212662267373e-01 8.111095359526027115e-01 1.981846753043396137e-01 -4.391076388508152739e-01 8.105407289332278165e-01 5.203030380090909013e+00 7.513485001914915751e-01
1.785161846786791628e-01 -4.533809586725342511e-01 8.110425854145961733e-01 1.855408861408454346e-01 -4.580733225960564869e-01 8.105407289332278165e-01 5.305050584101009825e+00 7.741424152640585810e-01
1.669711273371020932e-01 -4.728722905815744282e-01 8.110095631866953703e-01 1.730182534014882145e-01 -4.768572717050923448e-01 8.105407289332278165e-01 5.407070787212120422e+00 7.967179124868368767e-01
1.565736283827145470e-01 -4.928199807722382642e-01 8.109553236760994599e-01 1.606377238402240948e-01 -4.954280660469885245e-01 8.105407289332278165e-01 5.509090991181817998e+00 8.190372295621046739e-01
1.472557469760663318e-01 -5.130220210561682315e-01 8.107508161697273286e-01 1.484185960959857609e-01 -5.137567576633460531e-01 8.105407289332278165e-01 5.611111194333333607e+00 8.410655753737525941e-01
1.382897926446669257e-01 -5.330391897947861501e-01 8.104348317893160791e-01 1.363767346218376642e-01 -5.318195498745681427e-01 8.105407289332278165e-01 5.713131398262626170e+00 8.627743498722902915e-01
1.284968437834567989e-01 -5.521689974397621103e-01 8.101976642443685650e-01 1.245251745350284961e-01 -5.495968900047819572e-01 8.105407289332278165e-01 5.815151601454545904e+00 8.841400536659067555e-01
1.170451910499396841e-01 -5.696745195786293570e-01 8.102046191462387581e-01 1.128745989392544030e-01 -5.670727533984430968e-01 8.105407289332278165e-01 5.917171805343434343e+00 9.051434275155232356e-01
1.036964096526551415e-01 -5.852262557919719610e-01 8.107010669683371029e-01 1.014341516725952297e-01 -5.842334242984318360e-01 8.105407289332278165e-01 6.019192008575757313e+00 9.257679871326139898e-01
8.798620936458941000e-02 -5.988510246645933899e-01 8.110296000624958035e-01 8.901200796812046290e-02 -5.981251752184799653e-01 8.121212171454491591e-01 6.121212212424241628e+00 9.459978729621805194e-01
6.822723703094910053e-02 -6.106099842214436357e-01 8.080557630331308694e-01 7.204789618440977927e-02 -5.999999999999999778e-01 8.199783314434645476e-01 6.223232415696969611e+00 9.658201736002887117e-01
4.506572564263961606e-02 -6.191885984700121748e-01 8.046536733616010961e-01 5.469101605522004583e-02 -5.999999999999999778e-01 8.286567715080593866e-01 6.325252619505049800e+00 9.852257555233805419e-01
2.290931582732420174e-02 -6.234382429536842185e-01 8.061981978703369744e-01 3.771403677746323901e-02 -5.999999999999999778e-01 8.371452611469377691e-01 6.427272822818181019e+00 1.004206595382215239e+00
4.289425330041969804e-03 -6.244063648722419924e-01 8.122433270020871232e-01 2.112363339993933095e-02 -5.999999999999999778e-01 8.454404628356997353e-01 6.529293026585857973e+00 1.022755230245357971e+00
-1.151812351057828789e-02 -6.236374692741996073e-01 8.210554711106868853e-01 4.927122150912816891e-03 -5.999999999999999778e-01 8.535387184602130084e-01 6.631313229939394205e+00 1.040863480320939782e+00
-2.585135387789990261e-02 -6.217293391690553728e-01 8.315088578266179864e-01 -1.086547254190111875e-02 -5.999999999999999778e-01 8.614350158066199636e-01 6.733333433666666146e+00 1.058520137958056884e+00
-3.939186842217241163e-02 -6.186060212101036626e-01 8.428483964011457275e-01 -2.624325748730174310e-02 -5.999999999999999778e-01 8.691239082793202897e-01 6.835353637060605614e+00 1.075713024198701184e+00
-5.228847262429613812e-02 -6.142470223134133267e-01 8.545043201566587809e-01 -4.119765190425177248e-02 -5.999999999999999778e-01 8.766011054877952402e-01 6.937373840747474318e+00 1.092432545438023039e+00
-6.451991557100272834e-02 -6.090328440862049497e-01 8.662541542722603793e-01 -5.572245428171260923e-02 -5.999999999999999778e-01 8.838635066765258008e-01 7.039394044181818799e+00 1.108671768175899519e+00
-7.630292371567659604e-02 -6.040307199152100681e-01 8.781781768370111596e-01 -6.981307524666868769e-02 -5.999999999999999778e-01 8.909088171590038296e-01 7.141414247828282491e+00 1.124425561337312196e+00
-8.794735997024995255e-02 -6.009481961460508836e-01 8.902071590961897485e-01 -8.346582846395787791e-02 -5.999999999999999778e-01 8.977351937676484317e-01 7.243434451303030208e+00 1.139689803474255969e+00
-9.858772429473586230e-02 -6.013005610492131447e-01 9.012598293587976706e-01 -9.667798966099382107e-02 -5.999999999999999778e-01 9.043412743661662923e-01 7.345454654909090664e+00 1.154461448757384767e+00
-1.059938430543685417e-01 -6.056842513775753112e-01 9.090422499298023151e-01 -1.062072606561854093e-01 -6.036242000850280398e-01 9.091059098637621627e-01 7.447474858424242505e+00 1.168739697703045533e+00
-1.089433414130900057e-01 -6.140341664683863776e-01 9.117221395886907498e-01 -1.090768987951169500e-01 -6.142022859874861629e-01 9.105407289332279053e-01 7.549495061989898836e+00 1.182526136580242193e+00
-1.082348588931771605e-01 -6.257346471755821371e-01 9.100991493328461912e-01 -1.090768987951169500e-01 -6.274999665346725486e-01 9.105407289332279053e-01 7.651515265545453026e+00 1.195823817127428468e+00
-1.056895122262626330e-01 -6.392385049384617934e-01 9.068675272097352913e-01 -1.090768987951169500e-01 -6.403128271701282737e-01 9.105407289332279053e-01 7.753535469070706121e+00 1.208636677762884304e+00
-1.030311890161467320e-01 -6.526063244281152809e-01 9.041775340875134459e-01 -1.090768987951169500e-01 -6.526452559968629608e-01 9.105407289332279053e-01 7.855555672666665323e+00 1.220969106589619102e+00
-1.011343802813319814e-01 -6.647586402638957503e-01 9.025761207425868626e-01 -1.090768987951169500e-01 -6.645008987452469817e-01 9.105407289332279053e-01 7.957575876151514294e+00 1.232824749338003123e+00
-9.998994954761276921e-02 -6.758039568022782273e-01 9.016181577466978458e-01 -1.090768987951169500e-01 -6.758799230206677944e-01 9.105407289332279053e-01 8.059596079787878509e+00 1.244203773613423936e+00
-9.934459889939807609e-02 -6.862779333711102048e-01 9.009487655557355534e-01 -1.090768987951169500e-01 -6.867793955341623402e-01 9.105407289332279053e-01 8.161616283232323354e+00 1.255103246126918481e+00
-9.911289265999567721e-02 -6.964656236617657870e-01 9.006200460341793335e-01 -1.090768987951169500e-01 -6.971988914666041870e-01 9.105407289332279053e-01 8.263636486909090806e+00 1.265522742059360217e+00
-9.926503440121685340e-02 -7.063812958771436001e-01 9.008420738394873339e-01 -1.090768987951169500e-01 -7.071430563087606203e-01 9.105407289332279053e-01 8.365656690313130639e+00 1.275466906901516539e+00
-9.973674239940244490e-02 -7.159685095208052630e-01 9.019005471509899952e-01 -1.090768987951169500e-01 -7.166195412720655078e-01 9.105407289332279053e-01 8.467676894030301327e+00 1.284943391864821649e+00
-1.004704160604706215e-01 -7.251755927647858258e-01 9.038721851273031627e-01 -1.090768987951169500e-01 -7.256373178416322123e-01 9.105407289332279053e-01 8.569697097393937923e+00 1.293961168434388354e+00
-1.013833126534786078e-01 -7.339514785293113075e-01 9.063734447798612592e-01 -1.090768987951169500e-01 -7.342061582269187037e-01 9.105407289332279053e-01 8.671717301151515400e+00 1.302530008819674734e+00
-1.024124672536599473e-01 -7.422206025387250161e-01 9.087896540689631708e-01 -1.090768987951169500e-01 -7.423363811009494606e-01 9.105407289332279053e-01 8.773737504474746984e+00 1.310660231693705491e+00
-1.035084244350417126e-01 -7.499304875558415739e-01 9.106461695274882251e-01 -1.090768987951169500e-01 -7.500378989512179739e-01 9.105407289332279053e-01 8.875757708272727697e+00 1.318361749543973893e+00
-1.045693064205335393e-01 -7.571310181297744579e-01 9.117306688380029112e-01 -1.090768987951169500e-01 -7.573100060920063825e-01 9.105407289332279053e-01 8.977777911555556045e+00 1.325633856684762302e+00
-1.055758231747687126e-01 -7.639189319005026402e-01 9.120459159663302229e-01 -1.090768987951169500e-01 -7.641272336344370197e-01 9.105407289332279053e-01 9.079798115393938218e+00 1.332451084227193050e+00
-1.067580713454217983e-01 -7.703055973287367131e-01 9.117527655982268220e-01 -1.090768987951169500e-01 -7.704427606602041179e-01 9.105407289332279053e-01 9.181818318636363330e+00 1.338766611252960148e+00
-1.082174689559968067e-01 -7.761888677899698719e-01 9.111381859410557782e-01 -1.090768987951169500e-01 -7.762045653406035584e-01 9.105407289332279053e-01 9.283838522515150515e+00 1.344528415933359700e+00
-1.094009846475135217e-01 -7.814574854295464057e-01 9.105341301155126521e-01 -1.090768987951169500e-01 -7.813624266911707306e-01 9.105407289332279053e-01 9.385858725717170614e+00 1.349686277283926872e+00
-1.097717747995818338e-01 -7.860065224366987735e-01 9.101790407823351359e-01 -1.090768987951169500e-01 -7.858625176678627478e-01 9.105407289332279053e-01 9.487878929636364589e+00 1.354186368260618778e+00
-1.095204394052712721e-01 -7.897519945758396664e-01 9.101270984402997088e-01 -1.090768987951169500e-01 -7.896593730228970154e-01 9.105407289332279053e-01 9.589899132797979675e+00 1.357983223615653046e+00
-1.091324365654534057e-01 -7.927262381898139143e-01 9.102714041445482129e-01 -1.090768987951169500e-01 -7.927423013344880864e-01 9.105407289332279053e-01 9.691919336757576886e+00 1.361066151927244228e+00
-1.089365679451595459e-01 -7.950435449880270955e-01 9.104596014040239327e-01 -1.090768987951169500e-01 -7.951438606632615924e-01 9.105407289332279053e-01 9.793939539878788736e+00 1.363467711256017623e+00
-1.089580653077933531e-01 -7.968173338764805713e-01 9.105929300139564697e-01 -1.090768987951169500e-01 -7.969304427380072831e-01 9.105407289332279053e-01 9.895959743878787407e+00 1.365254293330763424e+00
-1.090157653874375410e-01 -7.981303554169818515e-01 9.106439357631012088e-01 -1.090768987951169500e-01 -7.981881230460605714e-01 9.105407289332279053e-01 9.997979946959594244e+00 1.366511973638816491e+00
-1.090548335410728431e-01 -7.990244225834313152e-01 9.106333931867310882e-01 -1.090768987951169500e-01 -7.990132490100320117e-01 9.105407289332279053e-01 1.010000014999999962e+01 1.367337099602788042e+00


==> plots/traj_pos_2_N10_w10_s10_me1.txt <==
4.334102810987379151e-01 -3.019481232330131679e-06 9.237272920167789447e-01 4.334101615137755381e-01 -3.343366752600448240e-06 9.237273262227116977e-01 0.000000000000000000e+00 4.728234605514846064e-06
4.334136870816007181e-01 -5.668836045453365613e-05 9.236636111779361613e-01 4.334101615137755381e-01 -6.359137953453151016e-05 9.236670782099297705e-01 1.084745774406779689e-01 8.993179138774933564e-05
4.334314920196802312e-01 -2.374503813162135747e-04 9.234296200274313415e-01 4.334101615137755381e-01 -2.710577975638700943e-04 9.234596117919003921e-01 2.169491557118643776e-01 3.833336135018059680e-04
4.334699479330976768e-01 -6.176268369971264728e-04 9.229251833152948281e-01 4.334101615137755381e-01 -7.103698244335398572e-04 9.230202997650307495e-01 3.254237333220338924e-01 1.004614640014506481e-03
4.335220932859958354e-01 -1.271640697435205388e-03 9.220825237920217132e-01 4.334101615137755381e-01 -1.456693571276448029e-03 9.222739760181878355e-01 4.338983114237288108e-01 2.060075804720851340e-03
4.335795768054014898e-01 -2.273989151794241371e-03 9.208469214619271481e-01 4.334101615137755381e-01 -2.576218367898126804e-03 9.211544512215661396e-01 5.423728892033897742e-01 3.643322955516210479e-03
4.336390335033071253e-01 -3.691241496520188733e-03 9.191655884003453458e-01 4.334101615137755381e-01 -4.126626738435426080e-03 9.196040428510288134e-01 6.508474671355931607e-01 5.835931500346829871e-03
4.336992985699744119e-01 -5.578850127265227651e-03 9.169920938763271856e-01 4.334101615137755381e-01 -6.157550652478754535e-03 9.175731189369854546e-01 7.593220450847456560e-01 8.708091643734754139e-03
4.337590490504030227e-01 -7.983177493217176457e-03 9.142896269878331150e-01 4.334101615137755381e-01 -8.711014522127113677e-03 9.150196550673371787e-01 8.677966228474576216e-01 1.231923487922114910e-02
4.338173553562829632e-01 -1.094355656871522781e-02 9.110288825747349106e-01 4.334101615137755381e-01 -1.182186540877688125e-02 9.119088041806873157e-01 9.762712009661018708e-01 1.671864239364161814e-02
4.338742506246939246e-01 -1.449248182337184269e-02 9.071859889231004281e-01 4.334101615137755381e-01 -1.551819087510266509e-02 9.082124787143616151e-01 1.084745778559321971e+00 2.194603599906459757e-02
4.339302724734904193e-01 -1.865540130001236072e-02 9.027425079909510153e-01 4.334101615137755381e-01 -1.982172485524509586e-02 9.039089447342191219e-01 1.193220356847457753e+00 2.803215211991548841e-02
4.339860212691236119e-01 -2.346042224008548088e-02 8.976766424221885865e-01 4.334101615137755381e-01 -2.475742583042533571e-02 8.989732437590388647e-01 1.301694934288135652e+00 3.501228737883348846e-02
4.340421988297921141e-01 -2.894882226694203003e-02 8.919535380416219184e-01 4.334101615137755381e-01 -3.036342714272357787e-02 8.933672424467407058e-01 1.410169512627118760e+00 4.294037046536703511e-02
4.340994995296217906e-01 -3.508981757940648344e-02 8.856067050853150269e-01 4.334101615137755381e-01 -3.660756863134920214e-02 8.871231009581150850e-01 1.518644090169491534e+00 5.177092004395791175e-02
4.341585803006056121e-01 -4.188426489921132090e-02 8.786383421908021685e-01 4.334101615137755381e-01 -4.348914785403826949e-02 8.802415217354259136e-01 1.627118668338983110e+00 6.150294271122969808e-02
4.342200195505440119e-01 -4.932828438833203322e-02 8.710547945783406742e-01 4.334101615137755381e-01 -5.100304787864474998e-02 8.727276217108195233e-01 1.735593246050847416e+00 7.212920203234371441e-02
4.342843203751671211e-01 -5.741373257728262652e-02 8.628663248513505080e-01 4.334101615137755381e-01 -5.914007322090270719e-02 8.645905963685616147e-01 1.844067824050847682e+00 8.363669362873848989e-02
4.343519299531273803e-01 -6.612868133500296453e-02 8.540869123368429738e-01 4.334101615137755381e-01 -6.788727518717119214e-02 8.558433944022930673e-01 1.952542401932203520e+00 9.600710528225199492e-02
4.344232401718973735e-01 -7.545790043161383631e-02 8.447341135481639673e-01 4.334101615137755381e-01 -7.722826668932261662e-02 8.465024029001416705e-01 2.061016979762711809e+00 1.092172621506063562e-01
4.344985197866769733e-01 -8.538332651038907373e-02 8.348289323730545552e-01 4.334101615137755381e-01 -8.714352656205558156e-02 8.365871430274086640e-01 2.169491557813559179e+00 1.232395571370790560e-01
4.345648441057518574e-01 -9.589801190187015323e-02 8.244064424918650102e-01 4.334101615137755381e-01 -9.761068079085051530e-02 8.261199887986138135e-01 2.277966135474576159e+00 1.380423486068917127e-01
4.344489083558898956e-01 -1.071574467170280931e-01 8.136343941840606941e-01 4.334101615137755381e-01 -1.086046342419305782e-01 8.151260353475336951e-01 2.386440713694915061e+00 1.535901466815076388e-01
4.338053086253402801e-01 -1.194400819711145256e-01 8.027922656767569887e-01 4.334101615137755381e-01 -1.200977416704381989e-01 8.036329279190261854e-01 2.494915291186440953e+00 1.698438550807141179e-01
4.323529883152398279e-01 -1.327576291278518839e-01 7.921072622530022089e-01 4.334101615137755381e-01 -1.320730180661059960e-01 7.916576515233583189e-01 2.603389869542372725e+00 1.867794533726339079e-01
4.301058625458701878e-01 -1.467349084921147073e-01 7.818259346508695806e-01 4.334101615137755381e-01 -1.445024475366014638e-01 7.792282220528627956e-01 2.711864447016949065e+00 2.043573211023684000e-01
4.276750595709569169e-01 -1.610484196060774365e-01 7.711703824512861072e-01 4.334101615137755381e-01 -1.573327481716519649e-01 7.663979214178123778e-01 2.820339025254237075e+00 2.225021062697809804e-01
4.262957197767044959e-01 -1.751811131146907841e-01 7.575888325437742932e-01 4.334101615137755381e-01 -1.705296353421446587e-01 7.532010342473196562e-01 2.928813602898304946e+00 2.411653230873992138e-01
4.277612978965543156e-01 -1.866246729402507298e-01 7.410263636615875837e-01 4.334101615137755381e-01 -1.840578169964789956e-01 7.396728525929853193e-01 3.037288180966101425e+00 2.602970610572057364e-01
4.342442970047755146e-01 -1.911032110957616437e-01 7.282980819436346565e-01 4.356366800229523606e-01 -1.934276471533669939e-01 7.280765039269205818e-01 3.145762758779660828e+00 2.798455472873142558e-01
4.467611824918237273e-01 -1.872587784446599624e-01 7.251923327071744252e-01 4.453697771379120929e-01 -1.880403843758634286e-01 7.237306695894643038e-01 3.254237336677965775e+00 2.997561630910421382e-01
4.636353814414222452e-01 -1.779128095595256809e-01 7.272136934647148721e-01 4.596653973093958734e-01 -1.737447642043796758e-01 7.237306695894643038e-01 3.362711914661017154e+00 3.199732230200888483e-01
4.815936222960141011e-01 -1.670937802496959557e-01 7.262053964285734020e-01 4.741387372579618509e-01 -1.592714242558137261e-01 7.237306695894643038e-01 3.471186492389830125e+00 3.404416166681871192e-01
4.982572905129596941e-01 -1.552216165102238699e-01 7.208965372960698392e-01 4.887515149290436733e-01 -1.446586465847319036e-01 7.237306695894643038e-01 3.579661070542372148e+00 3.611072050345737749e-01
5.126040367524419272e-01 -1.396584504397178628e-01 7.164648389738694778e-01 5.034664215261533959e-01 -1.299437399876221810e-01 7.237306695894643038e-01 3.688135648101694919e+00 3.819172255132596838e-01
5.241613732823324767e-01 -1.197906148274609367e-01 7.178027500957157025e-01 5.182471782878367295e-01 -1.151629832259388198e-01 7.237306695894643038e-01 3.796610226423728474e+00 4.028203721877701149e-01
5.324092756354241729e-01 -1.001752505828605033e-01 7.260366810153563444e-01 5.324173364337426717e-01 -1.005874737794261314e-01 7.245413721906779347e-01 3.905084803864407483e+00 4.237663950816065173e-01
5.376722858025653196e-01 -8.639571974342782901e-02 7.393186766121374598e-01 5.334101615137755159e-01 -9.086011848159378235e-02 7.420104326262767502e-01 4.013559382169492373e+00 4.447014650933788227e-01
5.407955921113903885e-01 -7.809455733192602334e-02 7.566182703526824760e-01 5.334101615137755159e-01 -8.152434918943403386e-02 7.606819712105962195e-01 4.122033959745762921e+00 4.655768798529031360e-01
5.422594079711477999e-01 -7.093898207772349196e-02 7.767677613063389552e-01 5.334101615137755159e-01 -7.223613421990703054e-02 7.792584011496502816e-01 4.230508537881355835e+00 4.863459599143966083e-01
5.424449865855828223e-01 -6.286457171298050206e-02 7.974817739651292037e-01 5.334101615137755159e-01 -6.301675416440866151e-02 7.976971612606469364e-01 4.338983115627119247e+00 5.069611204288967388e-01
5.421219116185975739e-01 -5.470433920434605857e-02 8.171637258243473756e-01 5.334101615137755159e-01 -5.388923594895046049e-02 8.159521976915633523e-01 4.447457693593221073e+00 5.273708716245288919e-01
5.420406293742833226e-01 -4.687385852952937609e-02 8.356491995197050660e-01 5.334101615137755159e-01 -4.487643463318674586e-02 8.339778003230908787e-01 4.555932271508474685e+00 5.475241080342760913e-01
5.425067245791291848e-01 -3.880188515072394845e-02 8.532391487716612932e-01 5.334101615137755159e-01 -3.599979528690967073e-02 8.517310790156449318e-01 4.664406849305084535e+00 5.673728770243008368e-01
5.433622427101959529e-01 -2.950318462087181404e-02 8.698329587107817007e-01 5.334101615137755159e-01 -2.728199785026960353e-02 8.691666738889249899e-01 4.772881427389831011e+00 5.868664647067014517e-01
5.433520328596660454e-01 -1.840629760070709720e-02 8.863189070408679093e-01 5.334101615137755159e-01 -1.875027737736777167e-02 8.862301148347286883e-01 4.881356005016948885e+00 6.059439716491366035e-01
5.401922450373838336e-01 -6.560479487405361868e-03 9.044532800180352661e-01 5.334101615137755159e-01 -1.043911863227352937e-02 9.028524323249171868e-01 4.989830582372881906e+00 6.245282875749591511e-01
5.326134406322693415e-01 1.727014756787962832e-03 9.217486061936543962e-01 5.334101615137755159e-01 -2.401941902946914606e-03 9.189267857835704545e-01 5.098305160711865014e+00 6.424999610889129409e-01
5.212405268627845478e-01 4.366854924288740688e-04 9.328680900482750893e-01 5.216791536254766770e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.206779738152542691e+00 6.596018743502063408e-01
5.071169972411725402e-01 -7.764784365276788253e-03 9.380891338860558593e-01 5.056799487900534018e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.315254316440678473e+00 6.756010791856296160e-01
4.918847911637736492e-01 -1.377109259555156506e-02 9.387486629720402931e-01 4.910082320032195802e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.423728894033898129e+00 6.902727959724633822e-01
4.779799384368780268e-01 -1.345687874886323382e-02 9.356160570942905208e-01 4.778699672484359451e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.532203472152542822e+00 7.034110607272470173e-01
4.663676159403871702e-01 -9.475550325830736642e-03 9.309209049690833071e-01 4.664691946884427232e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.640678049915254455e+00 7.148118332872402947e-01
4.569099204314974738e-01 -5.144119576433719282e-03 9.269004934242345284e-01 4.569621152539124487e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.749152627864407172e+00 7.243189127217706247e-01
4.493686307349558096e-01 -1.844815851887386237e-03 9.244769267546338876e-01 4.493787352868249818e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.857627205796610781e+00 7.319022926888580916e-01
4.436128769240297864e-01 8.661315901993321340e-05 9.234623067010860886e-01 4.436136573849669418e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.966101783576271522e+00 7.376673705907160761e-01
4.394702525637722568e-01 7.099525028345998268e-04 9.233014134423800368e-01 4.394637917314088149e-01 0.000000000000000000e+00 9.237306695894642594e-01 6.074576361677966219e+00 7.418172362442742029e-01
4.366775710051942205e-01 5.064668144615660193e-04 9.235117600918540948e-01 4.366720407658824521e-01 0.000000000000000000e+00 9.237306695894642594e-01 6.183050939288135872e+00 7.446089872098005102e-01
4.349491029059500136e-01 1.079823129112004337e-04 9.237652261454492031e-01 4.349561367031291037e-01 0.000000000000000000e+00 9.237306695894642594e-01 6.291525517559322545e+00 7.463248912725538586e-01
4.340153272176562882e-01 -1.180984694340981135e-04 9.238877273549965796e-01 4.340305074835317800e-01 0.000000000000000000e+00 9.237306695894642594e-01 6.400000095000000222e+00 7.472505204921512378e-01


==> plots/traj_pos_2_N15_w10_s10_me1.txt <==
4.334097913910789912e-01 -8.573603158246186927e-06 9.237221393739277753e-01 4.334101615137755381e-01 -8.949335115167685021e-06 9.237217202543490657e-01 0.000000000000000000e+00 1.265627109409192322e-05
4.334069786955875858e-01 -1.181356188418022988e-04 9.236082613746720016e-01 4.334101615137755381e-01 -1.245261603669010398e-04 9.236061434290973038e-01 9.322033991525423280e-02 1.761065848611184496e-04
4.334153811241480136e-01 -4.658570823890480260e-04 9.232020892075863960e-01 4.334101615137755381e-01 -5.028461548470639260e-04 9.232278234346171786e-01 1.864406806949152340e-01 7.111318519718791593e-04
4.334492801267569306e-01 -1.164237981143157429e-03 9.223362461020997438e-01 4.334101615137755381e-01 -1.278575092988753093e-03 9.224520944964754721e-01 2.796610207457626562e-01 1.808178237017135648e-03
4.335015159457885070e-01 -2.321161207855987167e-03 9.209040665539207637e-01 4.334101615137755381e-01 -2.566013198312341176e-03 9.211646563911519703e-01 3.728813613898305235e-01 3.628890666281675732e-03
4.335585320982279778e-01 -4.042030946783459200e-03 9.188323750901176146e-01 4.334101615137755381e-01 -4.460544286185618053e-03 9.192701253032786735e-01 4.661017015762711213e-01 6.308162225089516441e-03
4.336133774552479170e-01 -6.420153451330812625e-03 9.160566172318174161e-01 4.334101615137755381e-01 -7.040027490806372024e-03 9.166906420986578041e-01 5.593220420847456742e-01 9.956102356977801146e-03
4.336654563024412989e-01 -9.528973708501390846e-03 9.125189418966218602e-01 4.334101615137755381e-01 -1.036613293486736420e-02 9.133645366545969368e-01 6.525423824067795309e-01 1.465992578585184093e-02
4.337150738880590772e-01 -1.342156959533369505e-02 9.081751412283181057e-01 4.334101615137755381e-01 -1.448562244890922932e-02 9.092450471405549850e-01 7.457627227796609359e-01 2.048576372666359793e-02
4.337600576207867320e-01 -1.813454056029934619e-02 9.029971083892537331e-01 4.334101615137755381e-01 -1.943157628482680352e-02 9.042990933046374247e-01 8.389830632372881070e-01 2.748039872028946312e-02
4.337938443911150688e-01 -2.369441861580678932e-02 8.969725364181480032e-01 4.334101615137755381e-01 -2.522451979302782823e-02 8.985061497964363930e-01 9.322034034745764197e-01 3.567285799564852422e-02
4.338000424323804061e-01 -3.013289202929749638e-02 8.901171722978089562e-01 4.334101615137755381e-01 -3.187310056808273506e-02 8.918575690213815799e-01 1.025423744067796683e+00 4.507537109826419836e-02
4.337509571631052441e-01 -3.751338399114947930e-02 8.825006911285915301e-01 4.334101615137755381e-01 -3.937432432708124624e-02 8.843563452623830479e-01 1.118644084169491570e+00 5.568370347263518205e-02
4.336246568481614827e-01 -4.594312828404144983e-02 8.742487781903625077e-01 4.334101615137755381e-01 -4.771446173879469177e-02 8.760162078506695815e-01 1.211864424898305037e+00 6.747843891233556990e-02
4.334030369837831298e-01 -5.552219255361723338e-02 8.654886814721755028e-01 4.334101615137755381e-01 -5.687121734245800114e-02 8.668594522470062236e-01 1.305084764864406832e+00 8.042804687437207778e-02
4.330314791672258412e-01 -6.631125816725448596e-02 8.563140165873435183e-01 4.334101615137755381e-01 -6.682997152791207707e-02 8.569006980615521130e-01 1.398305105711864504e+00 9.451185210778104140e-02
4.324265265788463375e-01 -7.834347885064468775e-02 8.468071499531537594e-01 4.334101615137755381e-01 -7.758026239462380291e-02 8.461504071948404704e-01 1.491525445644067860e+00 1.097150592509403833e-01
4.316046216087064402e-01 -9.149290617433371298e-02 8.370160006646284456e-01 4.334101615137755381e-01 -8.903396560992608844e-02 8.346967039795382126e-01 1.584745786406779766e+00 1.259130416774172090e-01
4.306910226323775737e-01 -1.056249286266246895e-01 8.268432314858312759e-01 4.334101615137755381e-01 -1.011432694530055715e-01 8.225874001364587018e-01 1.677966126474576214e+00 1.430381834031968225e-01
4.297463776004817881e-01 -1.204351961812105409e-01 8.162392123467786531e-01 4.334101615137755381e-01 -1.138561284484170266e-01 8.098745411410472883e-01 1.771186467101695028e+00 1.610168810110445270e-01
4.286794373750018594e-01 -1.354875501291663842e-01 8.053407454813246158e-01 4.334101615137755381e-01 -1.271188018559586130e-01 7.966118677335056741e-01 1.864406807305085012e+00 1.797731336173148398e-01
4.275186278075630564e-01 -1.504061097176218331e-01 7.938225029805958677e-01 4.334101615137755381e-01 -1.408763946423202129e-01 7.828542749471441020e-01 1.957627147796610290e+00 1.992293079213936502e-01
4.266907876510567799e-01 -1.649104443033276024e-01 7.799966333211236780e-01 4.334101615137755381e-01 -1.550733754555866095e-01 7.686572941338776221e-01 2.050847488135593366e+00 2.193068707322656241e-01
4.269728996298121637e-01 -1.782719459101153037e-01 7.619564254120195779e-01 4.334101615137755381e-01 -1.696540897137049364e-01 7.540765798757593785e-01 2.144067828491525329e+00 2.399271145851833154e-01
4.296260548151838443e-01 -1.882698219737465872e-01 7.410061182415450531e-01 4.334101615137755381e-01 -1.845630626200630009e-01 7.391676069694013140e-01 2.237288168966101498e+00 2.610115862704078804e-01
4.365939494078555083e-01 -1.913719112026297242e-01 7.230640976950105658e-01 4.368239279264443109e-01 -1.929176142957637619e-01 7.273992888810317803e-01 2.330508509186440147e+00 2.824822960768706426e-01
4.493033691948723485e-01 -1.855434167002845136e-01 7.142837773754628916e-01 4.485557926716131072e-01 -1.848543688421624698e-01 7.237306695894643038e-01 2.423728849796609630e+00 3.042618694687334036e-01
4.663139181795932231e-01 -1.732305431926404182e-01 7.143885841136957682e-01 4.641204750240302546e-01 -1.692896864897452669e-01 7.237306695894643038e-01 2.516949189881355409e+00 3.262736543455509453e-01
4.841701836746549192e-01 -1.590640260794168592e-01 7.168805943366292066e-01 4.797955656095383992e-01 -1.536145959042371223e-01 7.237306695894643038e-01 2.610169530627118206e+00 3.484415800430033516e-01
5.007779764718207627e-01 -1.441143209935576985e-01 7.178240679677824199e-01 4.955269383220014534e-01 -1.378832231917740681e-01 7.237306695894643038e-01 2.703389870576271115e+00 3.706891006877146566e-01
5.153262333164595477e-01 -1.261297701909590563e-01 7.202109310487606608e-01 5.112590421825362608e-01 -1.221511193312393023e-01 7.237306695894643038e-01 2.796610211423728565e+00 3.929376553319450238e-01
5.272735795891201338e-01 -1.064593311658116881e-01 7.270794894174287260e-01 5.269347499532596180e-01 -1.064754115605160006e-01 7.237306695894643038e-01 2.889830551372881029e+00 4.151064538610992893e-01
5.365323006508222470e-01 -9.029550497271975062e-02 7.379012436121454854e-01 5.326024383762407721e-01 -9.454530930848756287e-02 7.362554972475586768e-01 2.983050892118643826e+00 4.371249587211686327e-01
5.434338310751142265e-01 -8.063728841193147645e-02 7.528113145174497589e-01 5.334101615137755159e-01 -8.450003407628930985e-02 7.547306014368856397e-01 3.076271232203389605e+00 4.589230461662759386e-01
5.483799164230030998e-01 -7.496197641073648610e-02 7.717140364064671854e-01 5.334101615137755159e-01 -7.488005835748531847e-02 7.739705528744936780e-01 3.169491572813559088e+00 4.804339658154190285e-01
5.517408730240986880e-01 -6.937584891359678541e-02 7.929818268178262519e-01 5.334101615137755159e-01 -6.541696013816876432e-02 7.928967493131268141e-01 3.262711913033897737e+00 5.015940967115680715e-01
5.537600062332292961e-01 -6.299555928456528064e-02 8.146242469057237701e-01 5.334101615137755159e-01 -5.614273118264957729e-02 8.114452072241651326e-01 3.355932253508474350e+00 5.223319030950058783e-01
5.541815598582066071e-01 -5.687712688659735116e-02 8.352595865549862220e-01 5.334101615137755159e-01 -4.709761484705833612e-02 8.295354398953476149e-01 3.449152593864406313e+00 5.425573980857816281e-01
5.526823188576942547e-01 -5.129834288852107987e-02 8.542129721865362457e-01 5.334101615137755159e-01 -3.832827640800932911e-02 8.470741167734456845e-01 3.542372934203389612e+00 5.621662349531971747e-01
5.497144875245482121e-01 -4.471396276954110044e-02 8.711311603329658926e-01 5.334101615137755159e-01 -2.988205902097872471e-02 8.639665515475067892e-01 3.635593274694914445e+00 5.810525511833382062e-01
5.463081713910689086e-01 -3.499513814549500695e-02 8.859165904392440893e-01 5.334101615137755159e-01 -2.180261621688291476e-02 8.801254371556984646e-01 3.728813614898304873e+00 5.991187345136179676e-01
5.427978034376900185e-01 -2.183327962349664378e-02 8.990598411265191547e-01 5.334101615137755159e-01 -1.412817557432507858e-02 8.954743184408141543e-01 3.822033955525423021e+00 6.162793054796644743e-01
5.382065502586003136e-01 -8.592545180953953254e-03 9.113519931786150385e-01 5.334101615137755159e-01 -6.890855704556641745e-03 9.099489581803510418e-01 3.915254295593220579e+00 6.324624446833765345e-01
5.312237101607270029e-01 -1.301121670719199066e-03 9.222095166924786369e-01 5.322607811655967192e-01 -6.313448018101106484e-04 9.224679799858440665e-01 4.008474636355932041e+00 6.476085169159977450e-01
5.244259550952430349e-01 2.169723309827386107e-03 9.262903608147834422e-01 5.196137221753839297e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.101694976288135841e+00 6.616673058002990881e-01
5.154675020040551114e-01 3.043202736216680561e-03 9.261126185917236686e-01 5.067574045319380716e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.194915317135593291e+00 6.745236234437449463e-01
5.009042836992795289e-01 3.419111977294572377e-04 9.276502132000106204e-01 4.951012792120050854e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.288135657101695308e+00 6.861797487636779325e-01
4.864003042766286145e-01 -1.184235103275398712e-03 9.272352912854352480e-01 4.846417941457106804e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.381355997830508997e+00 6.966392338299722820e-01
4.750168278874724037e-01 -1.456161503394522551e-03 9.247339691208432688e-01 4.753746010132322009e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.474576337932202996e+00 7.059064269624507615e-01
4.665714599811726648e-01 -1.464387676160884165e-03 9.222661015403266216e-01 4.672717804410615461e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.567796678525423815e+00 7.140092475346214718e-01
4.598735017840212547e-01 -1.347405483359481867e-03 9.213491958664007386e-01 4.602839685738738251e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.661017018762711572e+00 7.209970594018092482e-01
4.541615360452357919e-01 -8.601433364995370642e-04 9.219303894235675312e-01 4.543449728879534466e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.754237359220339521e+00 7.269360550877296268e-01
4.492736185836880280e-01 -1.521353043744735076e-04 9.230482331020437581e-01 4.493771952241988887e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.847457699593220148e+00 7.319038327514840736e-01
4.452515937094072562e-01 3.332009668070519187e-04 9.238566038619078213e-01 4.452957537165017632e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.940678039508474839e+00 7.359852742591812547e-01
4.420439582478635221e-01 3.840960558376087914e-04 9.241160184242597220e-01 4.420110736970129239e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.033898379762711706e+00 7.392699542786700384e-01
4.395029578932216352e-01 1.773146846314287823e-04 9.240373931909129368e-01 4.394308066210634300e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.127118720338983415e+00 7.418502213546195323e-01
4.375087687776812451e-01 -1.129073155537292189e-05 9.238880106278696269e-01 4.374616226084945270e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.220339060457627411e+00 7.438194053671884909e-01
4.360098558200877217e-01 -7.785900407052983013e-05 9.237814394919156014e-01 4.360109121426408163e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.313559401169491991e+00 7.452701158330421460e-01
4.349634120341364096e-01 -7.435065215471982575e-05 9.237186261536736165e-01 4.349884461232061406e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.406779741152542229e+00 7.462925818524769328e-01
4.342886725260772240e-01 -6.189124751070851024e-05 9.236873788393648033e-01 4.343080176310883944e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.500000082000000567e+00 7.469730103445946234e-01


==> plots/traj_pos_2_N50_w10_s10_me1.txt <==
4.334173908360062777e-01 -2.190961089125383212e-05 9.237124664331233248e-01 4.334101615137755381e-01 -2.077835859581092290e-05 9.237098912308684406e-01 0.000000000000000000e+00 2.938503653004738306e-05
4.335036292940309122e-01 -3.100118894516078628e-04 9.234777515584635665e-01 4.334101615137755381e-01 -2.886948818188041590e-04 9.234419747076454410e-01 9.322033991525423280e-02 4.082762172558506851e-04
4.337169998857768327e-01 -1.296535409251045948e-03 9.227158176930241318e-01 4.334101615137755381e-01 -1.159836100276511080e-03 9.225708334891876694e-01 1.864406806949152340e-01 1.640255943140963082e-03
4.340351773319680584e-01 -3.336690758643868441e-03 9.211947069319708081e-01 4.334101615137755381e-01 -2.918999396727741183e-03 9.208116701927364645e-01 2.796610207457626562e-01 4.128088535411253771e-03
4.344233512213070969e-01 -6.674722844520874360e-03 9.187826704266902622e-01 4.334101615137755381e-01 -5.775841617619456754e-03 9.179548279718448001e-01 3.728813613898305235e-01 8.168273549756391652e-03
4.348552776829303634e-01 -1.149318967556485493e-02 9.154060978144936689e-01 4.334101615137755381e-01 -9.874269235607227926e-03 9.138564003538570679e-01 4.661017015762711213e-01 1.396432547151915497e-02
4.353296735696757791e-01 -1.791368814002128676e-02 9.110015473041312983e-01 4.334101615137755381e-01 -1.530192043129248447e-02 9.084287491581717333e-01 5.593220420847456742e-01 2.164018340428779108e-02
4.358589337848978729e-01 -2.598700055453783200e-02 9.055124898640392050e-01 4.334101615137755381e-01 -2.209875746492520610e-02 9.016319121245390811e-01 6.525423824067795309e-01 3.125236251849090180e-02
4.364447297190670594e-01 -3.569720418942192580e-02 8.989040272721876557e-01 4.334101615137755381e-01 -3.026481944097927229e-02 8.934658501484850079e-01 7.457627227796609359e-01 4.280091811620580222e-02
4.370534432915887946e-01 -4.697979141266951653e-02 8.911745519640257296e-01 4.334101615137755381e-01 -3.976720203039035839e-02 8.839634675590739565e-01 8.389830632372881070e-01 5.623931644900891785e-02
4.375992183711508443e-01 -5.974064588145726329e-02 8.823551176774219185e-01 4.334101615137755381e-01 -5.054628578648345111e-02 8.731843838029808014e-01 9.322034034745764197e-01 7.148324288683129135e-02
4.379454911666603167e-01 -7.385874250600368840e-02 8.724793861447764920e-01 4.334101615137755381e-01 -6.252125600089041002e-02 8.612094135885739465e-01 1.025423744067796683e+00 8.841840817305947342e-02
4.379283510900418008e-01 -8.915571037595607096e-02 8.615259885217573244e-01 4.334101615137755381e-01 -7.559497778330394324e-02 8.481356918061603301e-01 1.118644084169491570e+00 1.069074428284412515e-01
4.373771395339248746e-01 -1.053294037932151761e-01 8.494154493944762185e-01 4.334101615137755381e-01 -8.965828940161876814e-02 8.340723801878455745e-01 1.211864424898305037e+00 1.267959688509411875e-01
4.361041083458724876e-01 -1.218986216189387323e-01 8.361863497951157465e-01 4.334101615137755381e-01 -1.045937734645056710e-01 8.191368961249586578e-01 1.305084764864406832e+00 1.479179329732830395e-01
4.339507489269656126e-01 -1.382677874904740534e-01 8.221152207788670063e-01 4.334101615137755381e-01 -1.202910376281527277e-01 8.034396319613116288e-01 1.398305105711864504e+00 1.701172168456658584e-01
4.312488015311404799e-01 -1.539756512931479693e-01 8.066047946180024963e-01 4.334101615137755381e-01 -1.366363145989561434e-01 7.870943549905081715e-01 1.491525445644067860e+00 1.932329292185206993e-01
4.290998890712891534e-01 -1.688151748921682682e-01 7.870322321462233095e-01 4.334101615137755381e-01 -1.534616223103969224e-01 7.702690472790674203e-01 1.584745786406779766e+00 2.170275075751408322e-01
4.286565135904424895e-01 -1.816917834613525629e-01 7.618120588624882616e-01 4.334101615137755381e-01 -1.706453848705466181e-01 7.530852847189176691e-01 1.677966126474576214e+00 2.413290176403035669e-01
4.316609255417129809e-01 -1.893144982407365673e-01 7.356458857587054867e-01 4.334101615137755381e-01 -1.880699856077945875e-01 7.356606839816697274e-01 1.771186467101695028e+00 2.659711243218558785e-01
4.407528271880272186e-01 -1.878583390937971220e-01 7.171886411242663906e-01 4.413562835530927542e-01 -1.897307009752867146e-01 7.260538465748603842e-01 1.864406807305085012e+00 2.907947576303530623e-01
4.562248777017424151e-01 -1.773290235339536614e-01 7.101697471712850041e-01 4.566079794718955198e-01 -1.768021820418800016e-01 7.237306695894643038e-01 1.957627147796610290e+00 3.156493812484544303e-01
4.750562950878066681e-01 -1.617950391840844993e-01 7.110094301030481789e-01 4.741050150799675511e-01 -1.593051464338079981e-01 7.237306695894643038e-01 2.050847488135593366e+00 3.403939263067148890e-01
4.938250599032519839e-01 -1.449056962375190882e-01 7.146787554162359335e-01 4.914316552307959052e-01 -1.419785062829796440e-01 7.237306695894643038e-01 2.144067828491525329e+00 3.648974957983745493e-01
5.107504594593873515e-01 -1.274992517589677299e-01 7.196564665649822778e-01 5.085029382347383553e-01 -1.249072232790371662e-01 7.237306695894643038e-01 2.237288168966101498e+00 3.890399357496592825e-01
5.252233721021368762e-01 -1.098984151114099639e-01 7.270530124866453336e-01 5.239901243948894560e-01 -1.086284093657017419e-01 7.253139250958328121e-01 2.330508509186440147e+00 4.127122579293373561e-01
5.369643800441942227e-01 -9.417591368621829051e-02 7.376024065573711930e-01 5.334101615137755159e-01 -9.483344710499465313e-02 7.340637753794749809e-01 2.423728849796609630e+00 4.358168321945088408e-01
5.458467661921964087e-01 -8.221160049280684667e-02 7.513532442880741513e-01 5.334101615137755159e-01 -8.479327271772460484e-02 7.541441241540151053e-01 2.516949189881355409e+00 4.582673446303969222e-01
5.516316013638331572e-01 -7.322996468803227854e-02 7.687974678516552585e-01 5.334101615137755159e-01 -7.507921073791423705e-02 7.735722481136357853e-01 2.610169530627118206e+00 4.799886475548990616e-01
5.541737712372765134e-01 -6.576203906413577438e-02 7.895491790769048057e-01 5.334101615137755159e-01 -6.571996093109627735e-02 7.922907477272718157e-01 2.703389870576271115e+00 5.009165663413458480e-01
5.539964696341894701e-01 -5.946150815364738274e-02 8.111476029663379217e-01 5.334101615137755159e-01 -5.675514719544313968e-02 8.102203751985780356e-01 2.796610211423728565e+00 5.209624992598900217e-01
5.523133422546772087e-01 -5.389874562182308398e-02 8.311367196242025468e-01 5.334101615137755159e-01 -4.820595299971248276e-02 8.273187635900393078e-01 2.889830551372881029e+00 5.400790786343904193e-01
5.501348556227962927e-01 -4.826219551822370085e-02 8.488135994222256731e-01 5.334101615137755159e-01 -4.007141227505405662e-02 8.435878450393561323e-01 2.983050892118643826e+00 5.582684646604670897e-01
5.479252115376681553e-01 -4.177386528649598696e-02 8.642654056704139887e-01 5.334101615137755159e-01 -3.236145828275741737e-02 8.590077530239494941e-01 3.076271232203389605e+00 5.755084458906382094e-01
5.457507734789929232e-01 -3.383642067164041589e-02 8.777655830204427190e-01 5.334101615137755159e-01 -2.508230130104596028e-02 8.735660669873723805e-01 3.169491572813559088e+00 5.917851357206372898e-01
5.433030530971659777e-01 -2.419144273248017077e-02 8.898034015847711142e-01 5.334101615137755159e-01 -1.823669750489998603e-02 8.872572745796643012e-01 3.262711913033897737e+00 6.070923711558502411e-01
5.400009954534628065e-01 -1.354596736347290706e-02 9.009861804002532448e-01 5.334101615137755159e-01 -1.182421905962682124e-02 9.000822314702106031e-01 3.355932253508474350e+00 6.214311088637332059e-01
5.353395619843570596e-01 -4.429442720527089830e-03 9.114757752944648850e-01 5.334101615137755159e-01 -5.841520744923577035e-03 9.120476280996171470e-01 3.449152593864406313e+00 6.348088289842831466e-01
5.291271602724232359e-01 -5.019300747151928411e-04 9.207873543349286427e-01 5.305665952077016634e-01 -1.554291338243195351e-03 9.206220869129778661e-01 3.542372934203389612e+00 6.472389316788303981e-01
5.213933933972163537e-01 -3.364730011908563349e-03 9.281691734311218189e-01 5.225409004297503213e-01 0.000000000000000000e+00 9.237306695894642594e-01 3.635593274694914445e+00 6.587401275459326966e-01
5.123989502731602919e-01 -1.005399279325075099e-02 9.329497043093968323e-01 5.119452052230840655e-01 0.000000000000000000e+00 9.237306695894642594e-01 3.728813614898304873e+00 6.693358227525989523e-01
5.028661646306279431e-01 -1.515632640650040573e-02 9.347178780862385183e-01 5.022275358022784131e-01 0.000000000000000000e+00 9.237306695894642594e-01 3.822033955525423021e+00 6.790534921734046048e-01
4.937258665677622949e-01 -1.591496168651262630e-02 9.338363429921400227e-01 4.933569681163879617e-01 0.000000000000000000e+00 9.237306695894642594e-01 3.915254295593220579e+00 6.879240598592950562e-01
4.854219116024359737e-01 -1.358229719929925604e-02 9.315634166335844402e-01 4.852996743577635552e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.008474636355932041e+00 6.959813536179194626e-01
4.779922678333017871e-01 -1.037915263784727760e-02 9.290999573628924146e-01 4.780193888322885609e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.101694976288135841e+00 7.032616391433944569e-01
4.714540773901096937e-01 -7.326430433987249011e-03 9.270180332757258501e-01 4.715185991780155850e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.194915317135593291e+00 7.097624287976673774e-01
4.657027622993097915e-01 -4.563876640071568361e-03 9.254266047840157272e-01 4.657241723616833418e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.288135657101695308e+00 7.155568556139996206e-01
4.606078941830524243e-01 -2.282650695358001431e-03 9.243571248470316970e-01 4.605804744120855498e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.381355997830508997e+00 7.207005535635975235e-01
4.560812271642257221e-01 -7.243222853432840572e-04 9.237838946193407397e-01 4.560456278692429088e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.474576337932202996e+00 7.252354001064400535e-01
4.520888950947259954e-01 8.556315678827971366e-05 9.235800533318372363e-01 4.520773787300758628e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.567796678525423815e+00 7.292036492456072105e-01
4.486196178743444563e-01 3.437822175775277680e-04 9.235783151463744511e-01 4.486333784031155125e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.661017018762711572e+00 7.326476495725674498e-01
4.456492525912630898e-01 3.097594806071992204e-04 9.236464595974006597e-01 4.456714528673429432e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.754237359220339521e+00 7.356095751083401302e-01
4.431335676554831737e-01 1.771593847909244137e-04 9.237138001373914609e-01 4.431498456466815283e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.847457699593220148e+00 7.381311823290015450e-01
4.410208652979681898e-01 4.676312445564741340e-05 9.237556579967651782e-01 4.410274446337417165e-01 0.000000000000000000e+00 9.237306695894642594e-01 4.940678039508474839e+00 7.402535833419412459e-01
4.392640966508793432e-01 -4.174009377709516261e-05 9.237697101758258755e-01 4.392640033424500823e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.033898379762711706e+00 7.420170246332329356e-01
4.378231436464043447e-01 -7.882621691940006569e-05 9.237631252221142342e-01 4.378203537392629241e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.127118720338983415e+00 7.434606742364200382e-01
4.366614769630316473e-01 -7.343231506829214588e-05 9.237474310136936095e-01 4.366586086358315577e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.220339060457627411e+00 7.446224193398514046e-01
4.357439353285249561e-01 -4.637417427606693938e-05 9.237334435039383784e-01 4.357423630835804973e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.313559401169491991e+00 7.455386648921025206e-01
4.350368324550482058e-01 -1.891206672580052496e-05 9.237265381279604615e-01 4.350368948924656087e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.406779741152542229e+00 7.462441330832174646e-01
4.345082687417031742e-01 -2.625681891242241862e-06 9.237260882760861547e-01 4.345093816666231179e-01 0.000000000000000000e+00 9.237306695894642594e-01 5.500000082000000567e+00 7.467716463090598999e-01


==> plots/traj_pos_2_N6_w10_s10_me1.txt <==
4.334103337494774610e-01 -5.208798817305699748e-07 9.237297514770157481e-01 4.334101615137755381e-01 -7.531961912389548714e-07 9.237299163932730650e-01 0.000000000000000000e+00 1.065180268777889204e-06
4.334172222005379105e-01 -2.378564449058265023e-05 9.236890060292189952e-01 4.334101615137755381e-01 -3.322830345759484173e-05 9.236974412860066153e-01 1.593220360847457662e-01 4.699191740437943078e-05
4.334376177453048706e-01 -1.154478884457248476e-04 9.235371802855414369e-01 4.334101615137755381e-01 -1.543714084167322267e-04 9.235762981810474725e-01 3.186440721694915323e-01 2.183141394255788811e-04
4.334684042384472913e-01 -3.405883510777548253e-04 9.232040055462852335e-01 4.334101615137755381e-01 -4.330382496889808729e-04 9.232976313397752710e-01 4.779661084745761568e-01 6.124085657364633679e-04
4.335018237076410652e-01 -7.678694235723427988e-04 9.226406893157337308e-01 4.334101615137755381e-01 -9.287044767697339668e-04 9.228019651126945222e-01 6.372881449661016440e-01 1.313386466484366480e-03
4.335354549191487994e-01 -1.438944296465927922e-03 9.218207096653856514e-01 4.334101615137755381e-01 -1.674392901601159424e-03 9.220562766878630523e-01 7.966101814237287471e-01 2.367949150185598602e-03
4.335681983289412234e-01 -2.447660314798548280e-03 9.206622597095877047e-01 4.334101615137755381e-01 -2.758057217216033745e-03 9.209726123722481450e-01 9.559322175084746798e-01 3.900481922387912491e-03
4.336002155988326612e-01 -3.791634511267115773e-03 9.191762209175822207e-01 4.334101615137755381e-01 -4.173196583284700598e-03 9.195574730061795155e-01 1.115254253593220390e+00 5.901791206530284176e-03
4.336320791372513805e-01 -5.544853818839937457e-03 9.172937672324232850e-01 4.334101615137755381e-01 -5.991126921579742470e-03 9.177395426678844892e-01 1.274576289932203510e+00 8.472732946396641790e-03
4.336643500549746677e-01 -7.725428288676061683e-03 9.149977631830548130e-01 4.334101615137755381e-01 -8.229502197175195960e-03 9.155011673922891502e-01 1.433898326423728831e+00 1.163827361882434699e-02
4.336973244758425272e-01 -1.034302232801226698e-02 9.122776099844014386e-01 4.334101615137755381e-01 -1.089846209406752572e-02 9.128322074953967302e-01 1.593220362847457716e+00 1.541275290243937675e-02
4.337312880122399239e-01 -1.347102751294536674e-02 9.090596957577051773e-01 4.334101615137755381e-01 -1.407149869961406286e-02 9.096591708898501549e-01 1.752542398932203538e+00 1.990010430390957638e-02
4.337661699645219415e-01 -1.706234927807811358e-02 9.053879453702030622e-01 4.334101615137755381e-01 -1.770310420487308106e-02 9.060275653845912824e-01 1.911864435016949137e+00 2.503597006263567903e-02
4.338020811161303336e-01 -2.118756860515444776e-02 9.011913359010207403e-01 4.334101615137755381e-01 -2.186407604825698486e-02 9.018665935412072399e-01 2.071186471389830253e+00 3.092047287620177526e-02
4.338389245013959949e-01 -2.582356075625406172e-02 8.964910579741316443e-01 4.334101615137755381e-01 -2.653225377136073787e-02 8.971984158181035562e-01 2.230508507881356017e+00 3.752227312378305507e-02
4.338766439141342746e-01 -3.097333558509252419e-02 8.912830772787359024e-01 4.334101615137755381e-01 -3.171115798321372248e-02 8.920195116062505925e-01 2.389830544271186241e+00 4.484634969841669316e-02
4.339152172043896361e-01 -3.668354118393942626e-02 8.855202142118696607e-01 4.334101615137755381e-01 -3.744769984799542484e-02 8.862829697414688068e-01 2.549152580355932063e+00 5.295904500471201176e-02
4.339544343508231483e-01 -4.289114767977617038e-02 8.792640877127620991e-01 4.334101615137755381e-01 -4.367955721406066583e-02 8.800511123754036769e-01 2.708474616440677885e+00 6.177222221057615537e-02
4.339942099849082857e-01 -4.966155149515882189e-02 8.724489961446237896e-01 4.334101615137755381e-01 -5.047227834219925047e-02 8.732583912472650089e-01 2.867796652847457217e+00 7.137858055540802216e-02
4.340342901092304473e-01 -5.694034128946717788e-02 8.651281748164825203e-01 4.334101615137755381e-01 -5.777204400916980537e-02 8.659586255802944610e-01 3.027118689338982538e+00 8.170200816378324349e-02
4.340744738938063785e-01 -6.473131178773740280e-02 8.572971219774100371e-01 4.334101615137755381e-01 -6.558300536280363413e-02 8.581476642266606669e-01 3.186440725694914988e+00 9.274837564526430822e-02
4.341145108183656620e-01 -7.305147602390082984e-02 8.489379986276174295e-01 4.334101615137755381e-01 -7.392259239064825904e-02 8.498080771988160143e-01 3.345762761779660810e+00 1.045423327246329109e-01
4.341542154350848670e-01 -8.183581412966445257e-02 8.401149089614872167e-01 4.334101615137755381e-01 -8.272624776639725397e-02 8.410044218230670054e-01 3.505084797864407076e+00 1.169925815554759552e-01
4.341933211419888861e-01 -9.113867218972435125e-02 8.307724501568857223e-01 4.334101615137755381e-01 -9.204885069530299724e-02 8.316818188941613732e-01 3.664406834305084182e+00 1.301767330541535872e-01
4.342317203435891448e-01 -1.008859397937701546e-01 8.209835845704251955e-01 4.334101615137755381e-01 -1.018168689919387443e-01 8.219138005975256123e-01 3.823728870796609947e+00 1.439907970067643983e-01
4.342692213697947334e-01 -1.110825207590500491e-01 8.107417504957792342e-01 4.334101615137755381e-01 -1.120360397849491096e-01 8.116946298045152330e-01 3.983050907118644623e+00 1.584428869384466865e-01
4.343055598324057076e-01 -1.217185911914500512e-01 8.000540204505648401e-01 4.334101615137755381e-01 -1.226979193832194448e-01 8.010327502062448701e-01 4.142372943203390001e+00 1.735210616667095807e-01
4.343405096305400503e-01 -1.327347060236455378e-01 7.889771904292904869e-01 4.334101615137755381e-01 -1.337443890725927009e-01 7.899862805168715862e-01 4.301694979288136267e+00 1.891431289177645803e-01
4.343730148254150158e-01 -1.441658995713335778e-01 7.774683885441048270e-01 4.334101615137755381e-01 -1.452144084054671491e-01 7.785162611839970825e-01 4.461017015762712035e+00 2.053641858189972080e-01
4.343975939819262888e-01 -1.559319582056872266e-01 7.656109326768844037e-01 4.334101615137755381e-01 -1.570284102866696396e-01 7.667022593027945643e-01 4.620339052254236911e+00 2.220717075052950351e-01
4.341807071767592174e-01 -1.681842586303868847e-01 7.537100732264190306e-01 4.334101615137755381e-01 -1.691906146305796055e-01 7.545400549588847650e-01 4.779661088542373371e+00 2.392716618368054826e-01
4.328598562702744568e-01 -1.815980337718116344e-01 7.410892684455029356e-01 4.334101615137755381e-01 -1.816740454516802550e-01 7.420566241377840599e-01 4.938983124237288358e+00 2.569258990089522965e-01
4.323584733208934994e-01 -1.934684778619581436e-01 7.271580752447862617e-01 4.334101615137755381e-01 -1.944324797989172848e-01 7.292981897905470579e-01 5.098305160711865014e+00 2.749690498974616260e-01
4.406186915698698803e-01 -1.914945079739353018e-01 7.262501224523402188e-01 4.408887754424454797e-01 -1.925213860713300418e-01 7.237306695894643038e-01 5.257627196796610392e+00 2.934190697202964104e-01
4.556377381371554680e-01 -1.807966145915559375e-01 7.331663760630637849e-01 4.541563578358159270e-01 -1.792538036779596222e-01 7.237306695894643038e-01 5.416949232881355769e+00 3.121822646809033763e-01
4.717971335342053818e-01 -1.702374288371049649e-01 7.351734037358526042e-01 4.676414181022449101e-01 -1.657687434115306391e-01 7.237306695894643038e-01 5.576271269203390446e+00 3.312530197991057634e-01
4.870704313057156454e-01 -1.579540231230328884e-01 7.343570174581413035e-01 4.813092754304142962e-01 -1.521008860833612530e-01 7.237306695894643038e-01 5.735593305694915323e+00 3.505822890011833781e-01
5.008847015719530837e-01 -1.438282623584222208e-01 7.330806334257665702e-01 4.951268219460202014e-01 -1.382833395677553756e-01 7.237306695894643038e-01 5.894915342135593761e+00 3.701232506822743629e-01
5.133568999154275447e-01 -1.287021665118266711e-01 7.292673121591431995e-01 5.090806132879093227e-01 -1.243295482258662127e-01 7.237306695894643038e-01 6.054237378220339139e+00 3.898568916444982713e-01
5.249409870718751980e-01 -1.116795773262909686e-01 7.256491378267426740e-01 5.231250331828078970e-01 -1.102851283309676106e-01 7.237306695894643038e-01 6.213559414305085404e+00 4.097187007355263533e-01
5.340855771121695295e-01 -9.617411387857922878e-02 7.297567649747360718e-01 5.326957557232084861e-01 -9.783917600643554646e-02 7.294811291577273371e-01 6.372881450661017411e+00 4.296829556021208307e-01
5.402161512042089608e-01 -8.570231246311864337e-02 7.427431773061129450e-01 5.334101615137755159e-01 -8.862304176217522533e-02 7.464845860651138088e-01 6.532203487152542287e+00 4.497037207088809274e-01
5.439613611582468922e-01 -7.674556674054718031e-02 7.615611815884179014e-01 5.334101615137755159e-01 -7.966012791600285414e-02 7.644104137574585511e-01 6.691525523559322508e+00 4.697454053453964384e-01
5.450609324103034004e-01 -6.896788154865050868e-02 7.818997779743243060e-01 5.334101615137755159e-01 -7.070585832196485399e-02 7.823189529455345514e-01 6.850847559644067886e+00 4.897677608465248467e-01
5.447406448114345823e-01 -6.177758728155059720e-02 8.007239226549183186e-01 5.334101615137755159e-01 -6.177465312641107487e-02 8.001813633366421374e-01 7.010169595728815040e+00 5.097385427847823669e-01
5.439751491021439511e-01 -5.368612103298627675e-02 8.183808438515105532e-01 5.334101615137755159e-01 -5.288646790770226702e-02 8.179577337740596699e-01 7.169491632118644375e+00 5.296131291304241318e-01
5.432713289020781877e-01 -4.466368088901467165e-02 8.358195677851743000e-01 5.334101615137755159e-01 -4.405456635133799675e-02 8.356215368867883075e-01 7.328813668610169252e+00 5.493618613810408169e-01
5.426654898711734676e-01 -3.531552220086280058e-02 8.531125268766279746e-01 5.334101615137755159e-01 -3.529366830573929525e-02 8.531433329779857244e-01 7.488135704983051255e+00 5.689518249549445628e-01
5.419898424263700498e-01 -2.608249116010270124e-02 8.702133739783912691e-01 5.334101615137755159e-01 -2.662556980457195591e-02 8.704795299803202990e-01 7.647457741067795745e+00 5.883342824392188142e-01
5.406595034037293690e-01 -1.691049592769168150e-02 8.868935101432183776e-01 5.334101615137755159e-01 -1.805398270039279204e-02 8.876227041886787239e-01 7.806779777152542898e+00 6.075009338792239921e-01
5.375593202702109163e-01 -6.664039537832060212e-03 9.032212405251254239e-01 5.334101615137755159e-01 -9.609139006819559722e-03 9.045123915758251920e-01 7.966101813576271340e+00 6.263841784374141186e-01
5.307335175710317099e-01 -1.175070795579001180e-03 9.196213375975338389e-01 5.319579359305438571e-01 -1.942857645244937433e-03 9.198449542989743932e-01 8.125423850067797105e+00 6.449787302797662658e-01
5.181918893774417612e-01 -1.273536769976862937e-02 9.334396551084424010e-01 5.180361035983479523e-01 0.000000000000000000e+00 9.237306695894642594e-01 8.284745886406780002e+00 6.632449243773350656e-01
5.008918633140964083e-01 -2.653116966912427016e-02 9.382029711152672924e-01 5.001489133439424029e-01 0.000000000000000000e+00 9.237306695894642594e-01 8.444067922491525380e+00 6.811321146317406150e-01
4.830763000349642677e-01 -2.717800318400236809e-02 9.341736501069022314e-01 4.826496814709461680e-01 0.000000000000000000e+00 9.237306695894642594e-01 8.603389958576270757e+00 6.986313465047367943e-01
4.662126903165279002e-01 -1.952681163271435816e-02 9.281899734616855246e-01 4.660219908524960153e-01 0.000000000000000000e+00 9.237306695894642594e-01 8.762711995033898305e+00 7.152590371231869470e-01
4.516657843874656297e-01 -9.280216514535474109e-03 9.242069445161452679e-01 4.516135284745855794e-01 0.000000000000000000e+00 9.237306695894642594e-01 8.922034031525424069e+00 7.296674995010974385e-01
4.414636841835891667e-01 -9.745772803570304683e-04 9.226369600126512749e-01 4.412928944732531500e-01 0.000000000000000000e+00 9.237306695894642594e-01 9.081356067830508749e+00 7.399881335024298679e-01
4.359515979816079856e-01 1.315810539291740328e-03 9.231140959631756182e-01 4.358393123874859665e-01 0.000000000000000000e+00 9.237306695894642594e-01 9.240678103915254127e+00 7.454417155881970514e-01
4.337408391398171470e-01 8.028436908488864772e-04 9.239420051372074782e-01 4.337887284929957676e-01 0.000000000000000000e+00 9.237306695894642594e-01 9.400000139999999504e+00 7.474922994826872502e-01


==> plots/traj_rot_1_N10.txt <==
4.649644906980808984e-05 1.570794963794711396e+00 4.583321344546404167e-05 2.617301347586554637e-05 1.570796326636425544e+00 2.617301347586553959e-05 0.000000000000000000e+00 4.743825398596326677e-06
4.308491642402491892e-04 1.570785849827330827e+00 4.230532089913947229e-04 4.158344545730543454e-04 1.570796279384871541e+00 4.158344545730543454e-04 1.020202030606060517e-01 7.536946195834393612e-05
1.747906681303534231e-03 1.570762465315665102e+00 1.710811408378227084e-03 1.772021340021031656e-03 1.570795533965751112e+00 1.772021340021029921e-03 2.040404070808080339e-01 3.211764909240157431e-04
4.653216761535445764e-03 1.570724058416519409e+00 4.547074214838942550e-03 4.665684536284217358e-03 1.570791005231224613e+00 4.665684536284213889e-03 3.060606101818181823e-01 8.456482989697811743e-04
9.668925890495649531e-03 1.570667882698286055e+00 9.447280521930358915e-03 9.609010479963793830e-03 1.570774117850364027e+00 9.609010479963792095e-03 4.080808141616161233e-01 1.741615903757553346e-03
1.721630885677942827e-02 1.570580164871543838e+00 1.683307684863382531e-02 1.705849923910822755e-02 1.570726997166638217e+00 1.705849923910822061e-02 5.101010173030301464e-01 3.091816255910232510e-03
2.768392785068153963e-02 1.570432754182138346e+00 2.709148737178101313e-02 2.741792901775167227e-02 1.570618325930053016e+00 2.741792901775165839e-02 6.121212212424241850e-01 4.969433855228918596e-03
4.143529607381592206e-02 1.570179659682248596e+00 4.058366550235214393e-02 4.104119076128563692e-02 1.570399199323424533e+00 4.104119076128560223e-02 7.141414244242423326e-01 7.438626360010001243e-03
5.878462106885645050e-02 1.569753885232067603e+00 5.762511702353979859e-02 5.823496765452335772e-02 1.569999234224927820e+00 5.823496765452330914e-02 8.161616283232322466e-01 1.055503370890687777e-02
7.998956668758872013e-02 1.569065085306914353e+00 7.847937173263182242e-02 7.926123564002766908e-02 1.569323121328472626e+00 7.926123564002759969e-02 9.181818315454546298e-01 1.436627048101437112e-02
1.052612547007430177e-01 1.567997579470000735e+00 1.033667859687474599e-01 1.043395661351685932e-01 1.568247749606790142e+00 1.043395661351685239e-01 1.020202035404040419e+00 1.891240167668479383e-02
1.347720576326361108e-01 1.566408328625639390e+00 1.324724291657076447e-01 1.336492169160505006e-01 1.566619980937750123e+00 1.336492169160503618e-01 1.122222238666666705e+00 2.422640219351087504e-02
1.686553779607510573e-01 1.564124757484567363e+00 1.659477829325808895e-01 1.673310016467468575e-01 1.564255108090106372e+00 1.673310016467466910e-01 1.224242442484848592e+00 3.033460012485452578e-02
2.070034337665527802e-01 1.560941957070600905e+00 2.039112073055570629e-01 2.054889344358604708e-01 1.560935991308252779e+00 2.054889344358603043e-01 1.326262645787878780e+00 3.725710406126604701e-02
2.498672443245003316e-01 1.556618827053910081e+00 2.464502920877400527e-01 2.481916533295808469e-01 1.556412836986667880e+00 2.481916533295806526e-01 1.428282849565656543e+00 4.500821499891658611e-02
2.972586609817434167e-01 1.550874232741179526e+00 2.936238095560522732e-01 2.954736325701318167e-01 1.550403556107247560e+00 2.954736325701316502e-01 1.530303052909090855e+00 5.359682378074011322e-02
3.491543636512147719e-01 1.543386041289727562e+00 3.454598938216142945e-01 3.473361943952966713e-01 1.542594620410775219e+00 3.473361943952963937e-01 1.632323256646464493e+00 6.302679469333644091e-02
4.055023231885135360e-01 1.533795272227379769e+00 4.019503092469712269e-01 4.037483275759009560e-01 1.532642320986897566e+00 4.037483275759005674e-01 1.734343460030302930e+00 7.329733505381562375e-02
4.662132921617864745e-01 1.521725699479660854e+00 4.630601139967722157e-01 4.646475488539321685e-01 1.520174271181750525e+00 4.646475488539317800e-01 1.836363663727272888e+00 8.440339260932246124e-02
5.311107119729238102e-01 1.506858123844060149e+00 5.288039502584486184e-01 5.299430227180772501e-01 1.504790406505553069e+00 5.299430227180766950e-01 1.938383867151515005e+00 9.633648567107082339e-02
5.999676071053535731e-01 1.489000676730714234e+00 5.993031434765859755e-01 5.995172699869781852e-01 1.486063978769164518e+00 5.995172699869775190e-01 2.040404070808080395e+00 1.090853015905410700e-01
6.725652270020396895e-01 1.467997742011784679e+00 6.745601977225025303e-01 6.732172479868738790e-01 1.463545450849809360e+00 6.732172479868729909e-01 2.142424274272726858e+00 1.226343747597114786e-01
7.484023747997822218e-01 1.443594382071889948e+00 7.541532827211038237e-01 7.508495455890366044e-01 1.436766512300608589e+00 7.508495455890357162e-01 2.244444477888888567e+00 1.369635206889945889e-01
8.270717092297678041e-01 1.415161840531778514e+00 8.376882295177571214e-01 8.321865284832924425e-01 1.405240871395288416e+00 8.321865284832913323e-01 2.346464681393939156e+00 1.520492947068602940e-01
9.098869084785418115e-01 1.380978214629237311e+00 9.257685559245711904e-01 9.169699865659761695e-01 1.368464485964073107e+00 9.169699865659748372e-01 2.448484884969696740e+00 1.678660398727380432e-01
9.987693868343473502e-01 1.338380114169218871e+00 1.018063765832156520e+00 1.004911046417223064e+00 1.325916060034337818e+00 1.004911046417221732e+00 2.550505088515151009e+00 1.843863031938499097e-01
1.089361705094149979e+00 1.287239707083563722e+00 1.106323209196255153e+00 1.095689338012962866e+00 1.277057075583201584e+00 1.095689338012961311e+00 2.652525292050504468e+00 2.015811787989509885e-01
1.167565136074445453e+00 1.234697617091554234e+00 1.171595266510952804e+00 1.179359630468921560e+00 1.226239449017924255e+00 1.175638917011773144e+00 2.754545495636363306e+00 2.194205518056528414e-01
1.220409313714852395e+00 1.192305644661657116e+00 1.197809103768102901e+00 1.220405775906118651e+00 1.192922381873105842e+00 1.195452842343124766e+00 2.856565699131312641e+00 2.378731518129351408e-01
1.248508881931600367e+00 1.165238389520647067e+00 1.188193016257524715e+00 1.233133192833724578e+00 1.172478592530310282e+00 1.175035513601333292e+00 2.958585902757575603e+00 2.569065385716394756e-01
1.262552747378894447e+00 1.148494538426874989e+00 1.160774253335404183e+00 1.245963314567517299e+00 1.151394275977111192e+00 1.153977872199198673e+00 3.060606106212120814e+00 2.764871845036611653e-01
1.272803952857029630e+00 1.133778884916613494e+00 1.131262451852788065e+00 1.258853367017780167e+00 1.129703668654103765e+00 1.132314065723220242e+00 3.162626309878787456e+00 2.965806385279838309e-01
1.284107332889906417e+00 1.116085462565693964e+00 1.105110233611173332e+00 1.271761652705620804e+00 1.107442271149732482e+00 1.110079508139598659e+00 3.264646513292928987e+00 3.171517095258526431e-01
1.296820796271221932e+00 1.094891076915708972e+00 1.081177524580595906e+00 1.284647808784368683e+00 1.084646670586022044e+00 1.087310702715888144e+00 3.366666716999999309e+00 3.381646431591828761e-01
1.309961975119900535e+00 1.071803624661088916e+00 1.057556850747586985e+00 1.297473030681858930e+00 1.061354374174247939e+00 1.064045076041210569e+00 3.468686920373737159e+00 3.595832815733512877e-01
1.322919362052226155e+00 1.048138782573788230e+00 1.033521658142498634e+00 1.310200265168122380e+00 1.037603648898165698e+00 1.040320818110553436e+00 3.570707124121211606e+00 3.813712111620782275e-01
1.335585020004700363e+00 1.024219566962628836e+00 1.009021775776417273e+00 1.322794376581894582e+00 1.013433362031968876e+00 1.016176723188085829e+00 3.672727327454545332e+00 4.034919037863543556e-01
1.348004424083499853e+00 9.999105434527680858e-01 9.841495201062883114e-01 1.335222286073973752e+00 9.888828242150229375e-01 9.916520331712375125e-01 3.774747531242423904e+00 4.259088503977482842e-01
1.360162139902184819e+00 9.751514729701890039e-01 9.589875088244458334e-01 1.347453083366518367e+00 9.639916383280172640e-01 9.667862866991413506e-01 3.876767734535353060e+00 4.485856846888596761e-01
1.372001581659860081e+00 9.500183019992182176e-01 9.335881560586576366e-01 1.359458112259986473e+00 9.387995548532123147e-01 9.416191746906664717e-01 3.978787938363636201e+00 4.714862967857297305e-01
1.383501660672811662e+00 9.246018766020798196e-01 9.079689704706764841e-01 1.371211031986224071e+00 9.133463329160164124e-01 9.161904015136366208e-01 4.080808141616161677e+00 4.945749383505115837e-01
1.394685596248225634e+00 8.989609625020198447e-01 8.821348898875878142e-01 1.382687856253415282e+00 8.876716067109854391e-01 8.905395514921581324e-01 4.182828345484848498e+00 5.178163199766507852e-01
1.405576849801326800e+00 8.731387718779262119e-01 8.561087432475225079e-01 1.393866971505418606e+00 8.618147577499167822e-01 8.647059611928870071e-01 4.284848548696969850e+00 5.411757010657619604e-01
1.416174117843896463e+00 8.471770543590543268e-01 8.299343164069684642e-01 1.404729135935403495e+00 8.358147934402870849e-01 8.387285980016818687e-01 4.386868752606060795e+00 5.646189722850517567e-01
1.426458889165184152e+00 8.211153377303086476e-01 8.036594659693202525e-01 1.415257460909421283e+00 8.097102322910693095e-01 8.126459452911110048e-01 4.488888955777778023e+00 5.881127308620771599e-01
1.436408267941529093e+00 7.949893918908409463e-01 7.773250675193219550e-01 1.425437376479630647e+00 7.835389959492725653e-01 7.864958943856446005e-01 4.590909159727272204e+00 6.116243490183012055e-01
1.446001636226611708e+00 7.688342280016580155e-01 7.509663104251619314e-01 1.435256582631622813e+00 7.573383082632962893e-01 7.603156435240383537e-01 4.692929362858586195e+00 6.351220358059752602e-01
1.455222705713374864e+00 7.426857881731687705e-01 7.246175410210252688e-01 1.444704987874824376e+00 7.311446015280825828e-01 7.341416039772273860e-01 4.794949566848485389e+00 6.585748926047869656e-01
1.464059553477828457e+00 7.165794769604625358e-01 6.983140600390194130e-01 1.453774636746233195e+00 7.049934299976332586e-01 7.080093134105599484e-01 4.896969769939394368e+00 6.819529625511772108e-01
1.472504197255734448e+00 6.905488938780129926e-01 6.720913608975743747e-01 1.462459627727682454e+00 6.789193907360341340e-01 6.819533565646225259e-01 4.998989972979797081e+00 7.052272741405629652e-01
1.480553168966651789e+00 6.646292077865275649e-01 6.459853814662677163e-01 1.470752229758168772e+00 6.529574454773149350e-01 6.560086790518281363e-01 5.101010177020201652e+00 7.283683364324141651e-01
1.488221257706131118e+00 6.388573253069258495e-01 6.200292928144791604e-01 1.478650356930246268e+00 6.271409861079965120e-01 6.302086683573377979e-01 5.203030380090909013e+00 7.513485001914915751e-01
1.495463755821796470e+00 6.131601387695282401e-01 5.943612647110314562e-01 1.486157288463199055e+00 6.015011880520179099e-01 6.045845066441680737e-01 5.305050584101009825e+00 7.741424152640585810e-01
1.502008503996713484e+00 5.871587961676908440e-01 5.694085969997885188e-01 1.493272188612441376e+00 5.760765959014361171e-01 5.791747366867101565e-01 5.407070787212120422e+00 7.967179124868368767e-01
1.507519882473010719e+00 5.604271862708546381e-01 5.456402706290662818e-01 1.499994197050511291e+00 5.509121244438577314e-01 5.540242713901605276e-01 5.509090991181817998e+00 8.190372295621046739e-01
1.512121848058716855e+00 5.326424185575023840e-01 5.233447620245378351e-01 1.506325157859268238e+00 5.260493981947489406e-01 5.291747390078360702e-01 5.611111194333333607e+00 8.410655753737525941e-01
1.516622908646771295e+00 5.028741094691414615e-01 5.034857719426318878e-01 1.512270211946893150e+00 5.015230726434636299e-01 5.046608056247262608e-01 5.713131398262626170e+00 8.627743498722902915e-01
1.522007220040257680e+00 4.705705108198890430e-01 4.873075145671470487e-01 1.517837041681345589e+00 4.773620174716592945e-01 4.805113568055482953e-01 5.815151601454545904e+00 8.841400536659067555e-01
1.528451441227504093e+00 4.398697271090267757e-01 4.715747358731485761e-01 1.523035274962241559e+00 4.535902534154994670e-01 4.567504332180451487e-01 5.917171805343434343e+00 9.051434275155232356e-01
1.534758301401482061e+00 4.234796262531215216e-01 4.410985642980264632e-01 1.527875836702220269e+00 4.302285854117895436e-01 4.333988624295610492e-01 6.019192008575757313e+00 9.257679871326139898e-01
1.540678908332588692e+00 4.374021603147996706e-01 3.721741387939964674e-01 1.532160527859333099e+00 4.260075339965059271e-01 3.894021955772732357e-01 6.121212212424241628e+00 9.459978729621805194e-01
1.548116593664674800e+00 4.854860137358991135e-01 2.561639279542134995e-01 1.534122487996300244e+00 4.961751371524078524e-01 2.619147806997954020e-01 6.223232415696969611e+00 9.658201736002887117e-01
1.553467365850856874e+00 5.546978069669696865e-01 1.128832739015116771e-01 1.530458126675025232e+00 5.748548104024621130e-01 1.229032125335577513e-01 6.325252619505049800e+00 9.852257555233805419e-01
1.549286655914454913e+00 6.291963656719404829e-01 -3.029303321007754957e-02 1.521343212753322183e+00 6.499644390493535262e-01 -1.390748746532617305e-02 6.427272822818181019e+00 1.004206595382215239e+00
1.535074890975722361e+00 7.021793201818591346e-01 -1.628754569447051215e-01 1.507133136601100043e+00 7.215188980923626927e-01 -1.482832526826931008e-01 6.529293026585857973e+00 1.022755230245357971e+00
1.514264489852179985e+00 7.733117679211705120e-01 -2.897381143811393889e-01 1.488175444446623752e+00 7.895363698134836294e-01 -2.800014823985182977e-01 6.631313229939394205e+00 1.040863480320939782e+00
1.488302337187059177e+00 8.427761556680390953e-01 -4.156910900029510136e-01 1.464816014561234114e+00 8.540302951625472483e-01 -4.088325798535777933e-01 6.733333433666666146e+00 1.058520137958056884e+00
1.457669026344920349e+00 9.093529651633565081e-01 -5.398348935540554505e-01 1.437401087496943397e+00 9.150182277761632621e-01 -5.345538096775401815e-01 6.835353637060605614e+00 1.075713024198701184e+00
1.422845017538550527e+00 9.717438269284447427e-01 -6.597457319912685136e-01 1.406273079625353306e+00 9.725347664653750668e-01 -6.569747675915104113e-01 6.937373840747474318e+00 1.092432545438023039e+00
1.384120340555138773e+00 1.029526514925763081e+00 -7.750392428366320585e-01 1.371768304198014210e+00 1.026630675159711403e+00 -7.759375217205112252e-01 7.039394044181818799e+00 1.108671768175899519e+00
1.341639918203454185e+00 1.083133419586434165e+00 -8.884456821347895827e-01 1.334216819101048168e+00 1.077368911500153681e+00 -8.913098424415040189e-01 7.141414247828282491e+00 1.124425561337312196e+00
1.296436443493230062e+00 1.132438335422053521e+00 -1.002478795472426576e+00 1.293943368377727721e+00 1.124821379294756341e+00 -1.002978886805013792e+00 7.243434451303030208e+00 1.139689803474255969e+00
1.252912464213262744e+00 1.172927474743358456e+00 -1.109650604598388712e+00 1.251266710268356785e+00 1.169068673980395268e+00 -1.110851248782525946e+00 7.345454654909090664e+00 1.154461448757384767e+00
1.220866418815252485e+00 1.195145039227420769e+00 -1.190146953664137364e+00 1.218527879426409166e+00 1.200076593451979035e+00 -1.188501023662976275e+00 7.447474858424242505e+00 1.168739697703045533e+00
1.209424087936953107e+00 1.194548008494668245e+00 -1.231570506171465018e+00 1.208252285206649734e+00 1.209249167669916192e+00 -1.211860907117825903e+00 7.549495061989898836e+00 1.182526136580242193e+00
1.216475056823562717e+00 1.179537863337358994e+00 -1.247055735326685122e+00 1.208220755418361492e+00 1.209298101846670193e+00 -1.211909856505826832e+00 7.651515265545453026e+00 1.195823817127428468e+00
1.231630334304427699e+00 1.162559639099026487e+00 -1.260628143033575954e+00 1.208190373718252442e+00 1.209345251736679616e+00 -1.211957021050655170e+00 7.753535469070706121e+00 1.208636677762884304e+00
1.247741379432875108e+00 1.147638215326322486e+00 -1.281969966874695777e+00 1.208161129863207561e+00 1.209390633508629298e+00 -1.212002416926218462e+00 7.855555672666665323e+00 1.220969106589619102e+00
1.263415814669737847e+00 1.132233546729241702e+00 -1.305894158402733485e+00 1.208133015362547136e+00 1.209434260598593491e+00 -1.212046057572955027e+00 7.957575876151514294e+00 1.232824749338003123e+00
1.278805062788518798e+00 1.115974780586079573e+00 -1.326296668103302157e+00 1.208106029966344641e+00 1.209476133643363704e+00 -1.212087943628035180e+00 8.059596079787878509e+00 1.244203773613423936e+00
1.293276846815587078e+00 1.102405712362817480e+00 -1.341368562122684072e+00 1.208080180772533874e+00 1.209516241868618502e+00 -1.212128064313963360e+00 8.161616283232323354e+00 1.255103246126918481e+00
1.305860039495057467e+00 1.094953519417593224e+00 -1.350588169860712284e+00 1.208055468924875919e+00 1.209554583729659960e+00 -1.212166418085728115e+00 8.263636486909090806e+00 1.265522742059360217e+00
1.315370880679838317e+00 1.094769317633032202e+00 -1.352829123637483866e+00 1.208031883535832129e+00 1.209591176338114638e+00 -1.212203022060430735e+00 8.365656690313130639e+00 1.275466906901516539e+00
1.319948298938015130e+00 1.101514375820555003e+00 -1.347374242225268359e+00 1.208009406581242784e+00 1.209626047864810872e+00 -1.212237904417799550e+00 8.467676894030301327e+00 1.284943391864821649e+00
1.317608042666164936e+00 1.114228877801275441e+00 -1.334862996674737179e+00 1.207988016896976768e+00 1.209659231337831375e+00 -1.212271098196315400e+00 8.569697097393937923e+00 1.293961168434388354e+00
1.307606252147599069e+00 1.131360654431807999e+00 -1.316847826367253838e+00 1.207967691411091504e+00 1.209690762730734059e+00 -1.212302639380839597e+00 8.671717301151515400e+00 1.302530008819674734e+00
1.291088040968759065e+00 1.150609127588996472e+00 -1.295256744221411349e+00 1.207948405747027332e+00 1.209720680026962647e+00 -1.212332565966731668e+00 8.773737504474746984e+00 1.310660231693705491e+00
1.270682897468060846e+00 1.169346833090608051e+00 -1.272379815211143184e+00 1.207930136483645889e+00 1.209749019714421614e+00 -1.212360914453338934e+00 8.875757708272727697e+00 1.318361749543973893e+00
1.249648744352735763e+00 1.185414076237752523e+00 -1.250776130018256715e+00 1.207912885380974410e+00 1.209775779208713820e+00 -1.212387682255567700e+00 8.977777911555556045e+00 1.325633856684762302e+00
1.231160859033633592e+00 1.197516470730385141e+00 -1.232896348095794181e+00 1.207896712939855899e+00 1.209800864804238207e+00 -1.212412775638826989e+00 9.079798115393938218e+00 1.332451084227193050e+00
1.217684385220831667e+00 1.205217969387395893e+00 -1.220552412725041336e+00 1.207881730316437086e+00 1.209824104226487007e+00 -1.212436022275231506e+00 9.181818318636363330e+00 1.338766611252960148e+00
1.210107535197660678e+00 1.208970971978973852e+00 -1.214135400245737850e+00 1.207868061010005434e+00 1.209845306062923509e+00 -1.212457230692930210e+00 9.283838522515150515e+00 1.344528415933359700e+00
1.207257140241039695e+00 1.210069139141661143e+00 -1.212134454626655256e+00 1.207855824251012455e+00 1.209864285526896621e+00 -1.212476216048019362e+00 9.385858725717170614e+00 1.349686277283926872e+00
1.206898941713058004e+00 1.210028156951565625e+00 -1.212140659316364610e+00 1.207845147825972854e+00 1.209880844561636470e+00 -1.212492780222355959e+00 9.487878929636364589e+00 1.354186368260618778e+00
1.207326656170875534e+00 1.209813810323748573e+00 -1.212498941872296454e+00 1.207836139681063958e+00 1.209894815877925245e+00 -1.212506755874896758e+00 9.589899132797979675e+00 1.357983223615653046e+00
1.207781317621427153e+00 1.209739990201042170e+00 -1.212674293075692633e+00 1.207828825253359328e+00 1.209906160142027121e+00 -1.212518103659784519e+00 9.691919336757576886e+00 1.361066151927244228e+00
1.208049983589983833e+00 1.209784395692958148e+00 -1.212690270690065519e+00 1.207823127354690440e+00 1.209914997163608064e+00 -1.212526943423937187e+00 9.793939539878788736e+00 1.363467711256017623e+00
1.208121247511509289e+00 1.209852473141368012e+00 -1.212660509964440303e+00 1.207818888507291355e+00 1.209921571248587346e+00 -1.212533519549145122e+00 9.895959743878787407e+00 1.365254293330763424e+00
1.208024049531176258e+00 1.209913947610416596e+00 -1.212595071549526393e+00 1.207815904516098993e+00 1.209926199131886149e+00 -1.212538148868659293e+00 9.997979946959594244e+00 1.366511973638816491e+00
1.207866746633726063e+00 1.209957902451030742e+00 -1.212519147436250000e+00 1.207813946802275051e+00 1.209929235344896714e+00 -1.212541186023917694e+00 1.010000014999999962e+01 1.367337099602788042e+00


==> plots/traj_rot_2_N10_w10_s10_me1.txt <==
1.791443070166665245e-06 1.570819390665811666e+00 -1.215666214418095155e-06 0.000000000000000000e+00 1.570809456169018903e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.728234605514846064e-06
1.511031517196957327e-05 1.571049638925160918e+00 -1.024672015852502929e-05 0.000000000000000000e+00 1.571046049630670627e+00 0.000000000000000000e+00 1.084745774406779689e-01 8.993179138774933564e-05
4.612126251424183152e-05 1.571838400512926004e+00 -3.125367873499218773e-05 0.000000000000000000e+00 1.571860768668374542e+00 0.000000000000000000e+00 2.169491557118643776e-01 3.833336135018059680e-04
8.995081877240467102e-05 1.573556426468834868e+00 -6.095444958249192119e-05 0.000000000000000000e+00 1.573585944206824960e+00 0.000000000000000000e+00 3.254237333220338924e-01 1.004614640014506481e-03
1.438927621197762339e-04 1.576495174936371590e+00 -9.765774415672582741e-05 0.000000000000000000e+00 1.576516755008605442e+00 0.000000000000000000e+00 4.338983114237288108e-01 2.060075804720851340e-03
2.128304790440838676e-04 1.580897161165297327e+00 -1.448849968175416946e-04 0.000000000000000000e+00 1.580913131125140536e+00 0.000000000000000000e+00 5.423728892033897742e-01 3.643322955516210479e-03
2.999656977971704337e-04 1.586986523493948198e+00 -2.049600409569870586e-04 0.000000000000000000e+00 1.587001601490944047e+00 0.000000000000000000e+00 6.508474671355931607e-01 5.835931500346829871e-03
4.023885224555206292e-04 1.594963299896928310e+00 -2.759560881311761294e-04 0.000000000000000000e+00 1.594977087824710482e+00 0.000000000000000000e+00 7.593220450847456560e-01 8.708091643734754139e-03
5.145070175665856496e-04 1.604993609926480547e+00 -3.540145712902971757e-04 0.000000000000000000e+00 1.605004646423740189e+00 0.000000000000000000e+00 8.677966228474576216e-01 1.231923487922114910e-02
6.317968700077144237e-04 1.617212579721092780e+00 -4.358729756993605701e-04 0.000000000000000000e+00 1.617221159428283483e+00 0.000000000000000000e+00 9.762712009661018708e-01 1.671864239364161814e-02
7.510814194681245289e-04 1.631730042693102067e+00 -5.190555803581209729e-04 0.000000000000000000e+00 1.631736977063491523e+00 0.000000000000000000e+00 1.084745778559321971e+00 2.194603599906459757e-02
8.694882056010863614e-04 1.648631988371317636e+00 -6.011902171865319243e-04 0.000000000000000000e+00 1.648637512177817399e+00 0.000000000000000000e+00 1.193220356847457753e+00 2.803215211991548841e-02
9.841008945411754139e-04 1.668016689115207507e+00 -6.797726882144947613e-04 0.000000000000000000e+00 1.668020859209706108e+00 0.000000000000000000e+00 1.301694934288135652e+00 3.501228737883348846e-02
1.092041585639464633e-03 1.690033733184688192e+00 -7.521674801804646010e-04 0.000000000000000000e+00 1.690036881958642656e+00 0.000000000000000000e+00 1.410169512627118760e+00 4.294037046536703511e-02
1.191761372501109984e-03 1.714556829131630877e+00 -8.167751965566930668e-04 0.000000000000000000e+00 1.714559372377542745e+00 0.000000000000000000e+00 1.518644090169491534e+00 5.177092004395791175e-02
1.282002189190479657e-03 1.741583388130642174e+00 -8.721413153979447374e-04 0.000000000000000000e+00 1.741585682118156342e+00 0.000000000000000000e+00 1.627118668338983110e+00 6.150294271122969808e-02
1.362035578704531933e-03 1.771093449389222529e+00 -9.172215558425315810e-04 0.000000000000000000e+00 1.771095832300403794e+00 0.000000000000000000e+00 1.735593246050847416e+00 7.212920203234371441e-02
1.431717102702646620e-03 1.803050989589843223e+00 -9.514642164503866496e-04 0.000000000000000000e+00 1.803053829460131041e+00 0.000000000000000000e+00 1.844067824050847682e+00 8.363669362873848989e-02
1.491493811342611353e-03 1.837405262820549501e+00 -9.748587515201958967e-04 0.000000000000000000e+00 1.837408939649065598e+00 0.000000000000000000e+00 1.952542401932203520e+00 9.600710528225199492e-02
1.542371933717450860e-03 1.874092043326724744e+00 -9.879531262875333470e-04 0.000000000000000000e+00 1.874096921097766932e+00 0.000000000000000000e+00 2.061016979762711809e+00 1.092172621506063562e-01
1.585900832794302599e-03 1.913034794877862321e+00 -9.918879704757543360e-04 0.000000000000000000e+00 1.913041215703244591e+00 0.000000000000000000e+00 2.169491557813559179e+00 1.232395571370790560e-01
1.697893668128857376e-03 1.954135959103207920e+00 -1.015150174061613900e-03 0.000000000000000000e+00 1.954154049995437958e+00 0.000000000000000000e+00 2.277966135474576159e+00 1.380423486068917127e-01
2.325629526771231734e-03 1.997280203166729606e+00 -1.185344641751394064e-03 0.000000000000000000e+00 1.997336948940061641e+00 0.000000000000000000e+00 2.386440713694915061e+00 1.535901466815076388e-01
4.315548610747932043e-03 2.042458181571931153e+00 -1.535909363118549784e-03 0.000000000000000000e+00 2.042481404364537845e+00 0.000000000000000000e+00 2.494915291186440953e+00 1.698438550807141179e-01
8.382565912830378801e-03 2.089658589068899452e+00 -1.484427826353136711e-03 0.000000000000000000e+00 2.089520791762116581e+00 0.000000000000000000e+00 2.603389869542372725e+00 1.867794533726339079e-01
1.458820281912896755e-02 2.138134807602872112e+00 -2.855316474984153459e-04 0.000000000000000000e+00 2.138345125118109813e+00 0.000000000000000000e+00 2.711864447016949065e+00 2.043573211023684000e-01
2.230556703420734366e-02 2.187979628216822015e+00 1.622122531563199637e-03 0.000000000000000000e+00 2.188745090151543948e+00 0.000000000000000000e+00 2.820339025254237075e+00 2.225021062697809804e-01
2.908410685660249226e-02 2.241526296850936184e+00 3.229263144353950680e-03 0.000000000000000000e+00 2.240586012955795514e+00 0.000000000000000000e+00 2.928813602898304946e+00 2.411653230873992138e-01
2.539424763585146003e-02 2.295225289517392131e+00 4.528803293639798756e-03 0.000000000000000000e+00 2.293729240460216534e+00 0.000000000000000000e+00 3.037288180966101425e+00 2.602970610572057364e-01
-5.488252853511937229e-03 2.330114186447345137e+00 6.461055125024770321e-03 -1.217799996799181703e-02 2.332201262178410062e+00 -9.437681200532653983e-07 3.145762758779660828e+00 2.798455472873142558e-01
-7.056739354644782358e-02 2.325692542638033267e+00 8.713626630003098658e-03 -6.495946182351593212e-02 2.317747178729082425e+00 -5.034214922475486749e-06 3.254237336677965775e+00 2.997561630910421382e-01
-1.543685499147189333e-01 2.285684240196317774e+00 1.011261957363946209e-02 -1.414125503054232125e-01 2.270198286707498792e+00 -1.095916054395048167e-05 3.362711914661017154e+00 3.199732230200888483e-01
-2.349598531775610732e-01 2.232650145799875752e+00 1.035386677778415455e-02 -2.172632163890740042e-01 2.220325009628127955e+00 -1.683741975912597173e-05 3.471186492389830125e+00 3.404416166681871192e-01
-3.070834718413879560e-01 2.180293794633770155e+00 9.463099654143157166e-03 -2.922620872295793037e-01 2.168264607262845534e+00 -2.264966672292309942e-05 3.579661070542372148e+00 3.611072050345737749e-01
-3.789584656234948890e-01 2.126650080446936819e+00 7.189674228554085444e-03 -3.661807101146205001e-01 2.114168315380938967e+00 -2.837819685433838401e-05 3.688135648101694919e+00 3.819172255132596838e-01
-4.519840782360549092e-01 2.068450286251961145e+00 3.494928841419745955e-03 -4.388114820949264860e-01 2.058199421281375230e+00 -3.400692138296871378e-05 3.796610226423728474e+00 4.028203721877701149e-01
-5.116598914692913613e-01 2.011360168795722103e+00 -5.971019359088004927e-04 -5.073545625862219133e-01 2.001434596454906067e+00 -3.953677272859023711e-05 3.905084803864407483e+00 4.237663950816065173e-01
-5.431847883695836154e-01 1.964336546731321631e+00 -3.437116813825445445e-03 -5.221380478660426760e-01 1.963189789803994723e+00 -4.537133951144891252e-05 4.013559382169492373e+00 4.447014650933788227e-01
-5.508085131014524016e-01 1.926590048726488646e+00 -4.471345017742059391e-03 -5.326635286777181566e-01 1.926457391196475966e+00 -5.114080926094262923e-05 4.122033959745762921e+00 4.655768798529031360e-01
-5.510687108463249162e-01 1.891136304072582597e+00 -4.245050282352441119e-03 -5.428874084894277363e-01 1.889871235387198700e+00 -5.680261962015798030e-05 4.230508537881355835e+00 4.863459599143966083e-01
-5.555655685982363590e-01 1.854588927362691209e+00 -3.665930667378836192e-03 -5.527940836913631806e-01 1.853517341463186918e+00 -6.234620934954860402e-05 4.338983115627119247e+00 5.069611204288967388e-01
-5.648539750073635624e-01 1.818008050076026061e+00 -3.374681731122969926e-03 -5.623680625437461611e-01 1.817488865826412114e+00 -6.776059959773925883e-05 4.447457693593221073e+00 5.273708716245288919e-01
-5.763876937069637441e-01 1.782495121919099867e+00 -3.338401329994602779e-03 -5.715960084716980028e-01 1.781878517672079498e+00 -7.303554278626483564e-05 4.555932271508474685e+00 5.475241080342760913e-01
-5.893042355636624041e-01 1.748023250875129886e+00 -3.840060758619908820e-03 -5.804678469996097379e-01 1.746773626597378115e+00 -7.816219740278198831e-05 4.664406849305084535e+00 5.673728770243008368e-01
-6.041425893639947864e-01 1.714310395022003553e+00 -6.231180452407567363e-03 -5.889739372321649569e-01 1.712266564586629958e+00 -8.313154252057825357e-05 4.772881427389831011e+00 5.868664647067014517e-01
-6.196001500521614025e-01 1.680432925246983622e+00 -1.138350820382741380e-02 -5.971019577884008056e-01 1.678467898209714981e+00 -8.793252549520604955e-05 4.881356005016948885e+00 6.059439716491366035e-01
-6.257438765022743654e-01 1.646952059379071187e+00 -1.503810308355138861e-02 -6.048347822071785673e-01 1.645517116341758346e+00 -9.255068658916362908e-05 4.989830582372881906e+00 6.245282875749591511e-01
-6.032433201117559651e-01 1.620726595322435681e+00 -7.336172028711887214e-03 -6.121405602952619818e-01 1.613629086448892247e+00 -9.696196873706450638e-05 5.098305160711865014e+00 6.424999610889129409e-01
-5.379836024330652000e-01 1.609579187300088199e+00 1.095022345606856164e-02 -5.418278089052089852e-01 1.604700836594860736e+00 -1.054088538836384293e-04 5.206779738152542691e+00 6.596018743502063408e-01
-4.452660299139546418e-01 1.607032752952024524e+00 2.294178134683413917e-02 -4.430822011889146150e-01 1.603565139542271201e+00 -1.149440910107327798e-04 5.315254316440678473e+00 6.756010791856296160e-01
-3.505588802698416662e-01 1.604213374652575741e+00 2.296229294564734388e-02 -3.527002798549999651e-01 1.600540937080727311e+00 -1.234758589137280164e-04 5.423728894033898129e+00 6.902727959724633822e-01
-2.693445183678301880e-01 1.599715404970377230e+00 1.603945107127746281e-02 -2.719264171212784076e-01 1.596239326659596003e+00 -1.309428845739569916e-04 5.532203472152542822e+00 7.034110607272470173e-01
-2.019021633867088550e-01 1.594600085790277788e+00 7.850839558723343714e-03 -2.019741153291970959e-01 1.591296312316679673e+00 -1.372893685848394817e-04 5.640678049915254455e+00 7.148118332872402947e-01
-1.446166092525131563e-01 1.588831628672707330e+00 2.227736583144596973e-03 -1.437499658552261195e-01 1.586318173538555865e+00 -1.424865632110473433e-04 5.749152627864407172e+00 7.243189127217706247e-01
-9.759027110853885079e-02 1.582962559215222109e+00 -1.105791892385820253e-05 -9.738341729961143278e-02 1.581789294972743676e+00 -1.465696184055781956e-04 5.857627205796610781e+00 7.319022926888580916e-01
-6.188452789847048718e-02 1.578161834848363476e+00 -3.235999226497113419e-04 -6.218214619416842504e-02 1.578013914314491783e+00 -1.496361939709732914e-04 5.966101783576271522e+00 7.376673705907160761e-01
-3.666741884647836680e-02 1.574975477912099686e+00 -2.523180866278931377e-04 -3.686980437093052843e-02 1.575117424020957335e+00 -1.518233604336546698e-04 6.074576361677966219e+00 7.418172362442742029e-01
-1.988274818805371019e-02 1.573072181369161271e+00 -2.632844984445308436e-04 -1.985421460434796601e-02 1.573083767529154908e+00 -1.532850868090364610e-04 6.183050939288135872e+00 7.446089872098005102e-01
-9.543011737022493932e-03 1.571911219874680299e+00 -2.292946360589968988e-04 -9.401114638712211938e-03 1.571799326906524019e+00 -1.541795966976581373e-04 6.291525517559322545e+00 7.463248912725538586e-01
-3.946168701997107044e-03 1.571205130558734675e+00 -1.299250396133972525e-04 -3.763985104075062010e-03 1.571095284899850730e+00 -1.546608643822165057e-04 6.400000095000000222e+00 7.472505204921512378e-01


==> plots/traj_rot_2_N15_w10_s10_me1.txt <==
4.090065345391961100e-06 1.570857718091648314e+00 -2.671091499049376842e-06 0.000000000000000000e+00 1.570831470761320903e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.265627109409192322e-05
2.685886388766253605e-05 1.571298586505892159e+00 -1.748912587462230454e-05 0.000000000000000000e+00 1.571285340032356759e+00 0.000000000000000000e+00 9.322033991525423280e-02 1.761065848611184496e-04
7.645893924414988202e-05 1.572719966710076411e+00 -4.955894960191010112e-05 0.000000000000000000e+00 1.572771000177962009e+00 0.000000000000000000e+00 1.864406806949152340e-01 7.111318519718791593e-04
1.420795958387203832e-04 1.575735477670913598e+00 -9.175089425779003188e-05 0.000000000000000000e+00 1.575817286623936608e+00 0.000000000000000000e+00 2.796610207457626562e-01 1.808178237017135648e-03
2.165454588961405503e-04 1.580804041493265810e+00 -1.400010119850189920e-04 0.000000000000000000e+00 1.580873069091249139e+00 0.000000000000000000e+00 3.728813613898305235e-01 3.628890666281675732e-03
3.089371896967453048e-04 1.588266673357830783e+00 -2.015143016741259151e-04 0.000000000000000000e+00 1.588312950787517108e+00 0.000000000000000000e+00 4.661017015762711213e-01 6.308162225089516441e-03
4.325852947338305280e-04 1.598408257926811737e+00 -2.863669425679813774e-04 0.000000000000000000e+00 1.598442742687214979e+00 0.000000000000000000e+00 5.593220420847456742e-01 9.956102356977801146e-03
5.923912047025794861e-04 1.611473779129438677e+00 -3.988324294831145514e-04 0.000000000000000000e+00 1.611504716584604591e+00 0.000000000000000000e+00 6.525423824067795309e-01 1.465992578585184093e-02
7.826747984395572219e-04 1.627655958788893686e+00 -5.359283016960027842e-04 0.000000000000000000e+00 1.627682639925433605e+00 0.000000000000000000e+00 7.457627227796609359e-01 2.048576372666359793e-02
9.931063967745902901e-04 1.647087037684993094e+00 -6.914961034965475895e-04 0.000000000000000000e+00 1.647106595234626658e+00 0.000000000000000000e+00 8.389830632372881070e-01 2.748039872028946312e-02
1.208991376234708724e-03 1.669844220303607685e+00 -8.632473012815929190e-04 0.000000000000000000e+00 1.669857402912333200e+00 0.000000000000000000e+00 9.322034034745764197e-01 3.567285799564852422e-02
1.396226920376419586e-03 1.695958512056353840e+00 -1.057994197859414651e-03 0.000000000000000000e+00 1.695969274346367461e+00 0.000000000000000000e+00 1.025423744067796683e+00 4.507537109826419836e-02
1.507664173673675841e-03 1.725418784168726072e+00 -1.280727689027161449e-03 0.000000000000000000e+00 1.725430727618803450e+00 0.000000000000000000e+00 1.118644084169491570e+00 5.568370347263518205e-02
1.573719366455266638e-03 1.758175399671050743e+00 -1.500124495483674955e-03 0.000000000000000000e+00 1.758188135217998216e+00 0.000000000000000000e+00 1.211864424898305037e+00 6.747843891233556990e-02
1.785056443383962717e-03 1.794145483389820273e+00 -1.646710489310263762e-03 0.000000000000000000e+00 1.794154228476710911e+00 0.000000000000000000e+00 1.305084764864406832e+00 8.042804687437207778e-02
2.354059382234370383e-03 1.833259121116870505e+00 -1.737059231548709025e-03 0.000000000000000000e+00 1.833271913123727614e+00 0.000000000000000000e+00 1.398305105711864504e+00 9.451185210778104140e-02
3.347342374630754916e-03 1.875430457912836690e+00 -1.965954691901650783e-03 0.000000000000000000e+00 1.875500460458388918e+00 0.000000000000000000e+00 1.491525445644067860e+00 1.097150592509403833e-01
4.708430369003251126e-03 1.920357387193632581e+00 -2.493394558401835527e-03 0.000000000000000000e+00 1.920493870242446999e+00 0.000000000000000000e+00 1.584745786406779766e+00 1.259130416774172090e-01
6.447455111973073548e-03 1.968030887368442894e+00 -3.329179478659443931e-03 0.000000000000000000e+00 1.968064511558497154e+00 0.000000000000000000e+00 1.677966126474576214e+00 1.430381834031968225e-01
8.609215198073217473e-03 2.018196862086157672e+00 -4.332723510576579409e-03 0.000000000000000000e+00 2.018008060580301244e+00 0.000000000000000000e+00 1.771186467101695028e+00 1.610168810110445270e-01
1.117435933004358971e-02 2.070096536298924317e+00 -5.309469906027875809e-03 0.000000000000000000e+00 2.070113473927885916e+00 0.000000000000000000e+00 1.864406807305085012e+00 1.797731336173148398e-01
1.398501878576695855e-02 2.123465685691267701e+00 -6.217110044296573872e-03 0.000000000000000000e+00 2.124165113114974801e+00 0.000000000000000000e+00 1.957627147796610290e+00 1.992293079213936502e-01
1.631935085279289516e-02 2.179804223566471855e+00 -7.193731853435011980e-03 0.000000000000000000e+00 2.179944781290472644e+00 0.000000000000000000e+00 2.050847488135593366e+00 2.193068707322656241e-01
1.509853614200284966e-02 2.239880049730853084e+00 -7.997963320026233239e-03 0.000000000000000000e+00 2.237233742992650321e+00 0.000000000000000000e+00 2.144067828491525329e+00 2.399271145851833154e-01
2.060953600440488045e-03 2.296953315220358505e+00 -7.442519749202886233e-03 0.000000000000000000e+00 2.295813919567566863e+00 0.000000000000000000e+00 2.237288168966101498e+00 2.610115862704078804e-01
-3.512161284314675724e-02 2.333782663569097693e+00 -4.077905096390362430e-03 -1.859922801292946890e-02 2.331096134799230057e+00 -2.458311637426800848e-06 2.330508509186440147e+00 2.824822960768706426e-01
-1.029164739389649974e-01 2.332016071060076801e+00 2.011679960419025283e-03 -8.211752203733388433e-02 2.307368266516288458e+00 -1.085370102031826399e-05 2.423728849796609630e+00 3.042618694687334036e-01
-1.903876922472971245e-01 2.289330604834943994e+00 8.390324622892393266e-03 -1.649846718843667737e-01 2.255107047046679636e+00 -2.180648243080921667e-05 2.516949189881355409e+00 3.262736543455509453e-01
-2.761512543107784712e-01 2.224531931919983219e+00 1.193972902061212447e-02 -2.466114421344605401e-01 2.200453145454586590e+00 -3.259531942404404785e-05 2.610169530627118206e+00 3.484415800430033516e-01
-3.518931143287504226e-01 2.158763170889364424e+00 1.171492842568266218e-02 -3.266885761781054831e-01 2.143639857588304221e+00 -4.317933669477144330e-05 2.703389870576271115e+00 3.706891006877146566e-01
-4.227023678914241800e-01 2.096673768039489794e+00 9.617286328615966967e-03 -4.048528459412091274e-01 2.084859284639650312e+00 -5.351052537937732629e-05 2.796610211423728565e+00 3.929376553319450238e-01
-4.860054262540513537e-01 2.036639565575436794e+00 7.785265168164085502e-03 -4.808338479809641797e-01 2.024414142279689965e+00 -6.355314550362013161e-05 2.889830551372881029e+00 4.151064538610992893e-01
-5.303359130973118729e-01 1.983177304196238167e+00 6.491493237557527558e-03 -5.151848796522338070e-01 1.977639122727213206e+00 -7.308093366097460875e-05 2.983050892118643826e+00 4.371249587211686327e-01
-5.506485150515033622e-01 1.939014306068323590e+00 5.499044850054563005e-03 -5.295073555306570867e-01 1.938125131579323090e+00 -8.225770665429518757e-05 3.076271232203389605e+00 4.589230461662759386e-01
-5.554139738407344318e-01 1.900814020892293899e+00 4.961651475946852324e-03 -5.401731753730993901e-01 1.900241965992906401e+00 -9.116501710235051326e-05 3.169491572813559088e+00 4.804339658154190285e-01
-5.579690849753429216e-01 1.864250120389848275e+00 5.009099149327641762e-03 -5.504085275934466059e-01 1.862935172209926549e+00 -9.980261826579984834e-05 3.262711913033897737e+00 5.015940967115680715e-01
-5.648565722370408881e-01 1.827686104571501824e+00 4.754999252522288875e-03 -5.601959508584229974e-01 1.826334588884048316e+00 -1.081495353912593187e-04 3.355932253508474350e+00 5.223319030950058783e-01
-5.751099012300794344e-01 1.791652921652487684e+00 3.299738701201796690e-03 -5.695121690468956110e-01 1.790602940651849107e+00 -1.161787846245211148e-04 3.449152593864406313e+00 5.425573980857816281e-01
-5.863924479561952730e-01 1.757061027312003754e+00 8.485505694239175219e-04 -5.783305483280055670e-01 1.755928672152441194e+00 -1.238592778356580797e-04 3.542372934203389612e+00 5.621662349531971747e-01
-5.987558251815077170e-01 1.724154680691046826e+00 -1.607516408185937114e-03 -5.866270688484582774e-01 1.722503234883155265e+00 -1.311609513754328181e-04 3.635593274694914445e+00 5.810525511833382062e-01
-6.127560851742924752e-01 1.692464724245793084e+00 -3.018483618204517282e-03 -5.943841789143298193e-01 1.690503715577064137e+00 -1.380583318763924550e-04 3.728813614898304873e+00 5.991187345136179676e-01
-6.246990786892298031e-01 1.661598956677966976e+00 -2.437203459091150711e-03 -6.015915985044802961e-01 1.660085823782858405e+00 -1.445315992488600766e-04 3.822033955525423021e+00 6.162793054796644743e-01
-6.235113005269775632e-01 1.632903870531969170e+00 7.010875362777279317e-04 -6.082460033123650023e-01 1.631381049332401467e+00 -1.505666965172897890e-04 3.915254295593220579e+00 6.324624446833765345e-01
-5.948334926687622870e-01 1.611234260709657695e+00 7.050800326625531605e-03 -6.067937567086989503e-01 1.606596777197830228e+00 -1.566166903650633129e-04 4.008474636355932041e+00 6.476085169159977450e-01
-5.352973538866611092e-01 1.602396552551728970e+00 1.964499117354342669e-02 -5.292168158935693922e-01 1.604682858706918624e+00 -1.668348640714021930e-04 4.101694976288135841e+00 6.616673058002990881e-01
-4.569109073189808745e-01 1.601040576722273290e+00 3.442419215029289548e-02 -4.498816646802750174e-01 1.603728506401647325e+00 -1.764584952540678147e-04 4.194915317135593291e+00 6.745236234437449463e-01
-3.781367672203102548e-01 1.595596436942216423e+00 3.814844297604541579e-02 -3.780641281649917973e-01 1.601580616395913870e+00 -1.849846204365532243e-04 4.288135657101695308e+00 6.861797487636779325e-01
-3.113627615734202436e-01 1.589293092370795302e+00 3.034033180016312836e-02 -3.137186635613870012e-01 1.598645950905675406e+00 -1.924776392678525280e-04 4.381355997830508997e+00 6.966392338299722820e-01
-2.567154428324269766e-01 1.587445701005844256e+00 1.858456622827586724e-02 -2.567938633968120943e-01 1.595253977742317808e+00 -1.989915003836316171e-04 4.474576337932202996e+00 7.059064269624507615e-01
-2.088025417054049093e-01 1.588168993616103863e+00 8.464057741593136383e-03 -2.070924959053484504e-01 1.591680516645973764e+00 -2.045903403472090114e-04 4.567796678525423815e+00 7.140092475346214718e-01
-1.655411871384991351e-01 1.588040064080510128e+00 2.461688356692405284e-03 -1.642870202113954070e-01 1.588144106201596850e+00 -2.093460494769304578e-04 4.661017018762711572e+00 7.209970594018092482e-01
-1.279647965387238628e-01 1.585830767595060697e+00 2.288601260560371373e-04 -1.279496192760265771e-01 1.584807373112351980e+00 -2.133347744468383109e-04 4.754237359220339521e+00 7.269360550877296268e-01
-9.708426142964385330e-02 1.582462417334317806e+00 -4.181426204632992377e-05 -9.758638983634795872e-02 1.581782276096373119e+00 -2.166334694637000221e-04 4.847457699593220148e+00 7.319038327514840736e-01
-7.242356118954502986e-02 1.579299481809014472e+00 4.503898702247399792e-05 -7.266291199639658693e-02 1.579136966268039011e+00 -2.193177417682898723e-04 4.940678039508474839e+00 7.359852742591812547e-01
-5.272110264313276118e-02 1.576942528437188962e+00 -8.985446112098801610e-05 -5.261999377299751007e-02 1.576902903980655912e+00 -2.214609431033508777e-04 5.033898379762711706e+00 7.392699542786700384e-01
-3.703894455958575693e-02 1.575224236621292739e+00 -2.824292917072838190e-04 -3.688502167828715955e-02 1.575081878329632534e+00 -2.231337877548473896e-04 5.127118720338983415e+00 7.418502213546195323e-01
-2.494672970809687362e-02 1.573823314684434704e+00 -3.136623339931188942e-04 -2.488237598724940894e-02 1.573652814844884951e+00 -2.244040550600290610e-04 5.220339060457627411e+00 7.438194053671884909e-01
-1.608407548675027179e-02 1.572655914596698734e+00 -2.250613528447712559e-04 -1.604321976840693276e-02 1.572578129560867177e+00 -2.253363033996970746e-04 5.313559401169491991e+00 7.452701158330421460e-01
-9.904813100080936752e-03 1.571795911238735188e+00 -1.644823493800241538e-04 -9.815033537798964133e-03 1.571809478576458918e+00 -2.259915281099146166e-04 5.406779741152542229e+00 7.462925818524769328e-01
-5.791805621844538232e-03 1.571259700230391188e+00 -1.793800609182933661e-04 -5.671089181255274496e-03 1.571292805448585739e+00 -2.264267253707441324e-04 5.500000082000000567e+00 7.469730103445946234e-01


==> plots/traj_rot_2_N50_w10_s10_me1.txt <==
2.943532955578498334e-05 1.570938603673932121e+00 1.117262094337561827e-05 0.000000000000000000e+00 1.570877923240668883e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.938503653004738306e-05
1.907113019428462522e-04 1.571957005635629345e+00 4.895241994487934837e-05 0.000000000000000000e+00 1.571930029448789901e+00 0.000000000000000000e+00 9.322033991525423280e-02 4.082762172558506851e-04
5.315166400429280520e-04 1.575217800015436875e+00 4.273246955091678808e-05 0.000000000000000000e+00 1.575351001203889156e+00 0.000000000000000000e+00 1.864406806949152340e-01 1.640255943140963082e-03
9.526868382457650154e-04 1.582048187534095929e+00 -1.208937729434880596e-04 0.000000000000000000e+00 1.582259281444578392e+00 0.000000000000000000e+00 2.796610207457626562e-01 4.128088535411253771e-03
1.355117045493724973e-03 1.593307672857986468e+00 -4.529919301383895144e-04 0.000000000000000000e+00 1.593478331210358645e+00 0.000000000000000000e+00 3.728813613898305235e-01 8.168273549756391652e-03
1.724489144836762649e-03 1.609475758345092267e+00 -8.839372957281861924e-04 0.000000000000000000e+00 1.609573555525714683e+00 0.000000000000000000e+00 4.661017015762711213e-01 1.396432547151915497e-02
2.083720548597373969e-03 1.630833897692513634e+00 -1.324121574795181656e-03 0.000000000000000000e+00 1.630889564521193824e+00 0.000000000000000000e+00 5.593220420847456742e-01 2.164018340428779108e-02
2.439749340644857545e-03 1.657543039932171558e+00 -1.681347937217444848e-03 0.000000000000000000e+00 1.657583906242003913e+00 0.000000000000000000e+00 6.525423824067795309e-01 3.125236251849090180e-02
2.771301571989190273e-03 1.689634243970404182e+00 -1.886925965733748630e-03 0.000000000000000000e+00 1.689657469944447321e+00 0.000000000000000000e+00 7.457627227796609359e-01 4.280091811620580222e-02
3.063690399280456344e-03 1.726983551710623344e+00 -1.931581647979385133e-03 0.000000000000000000e+00 1.726981830242260818e+00 0.000000000000000000e+00 8.389830632372881070e-01 5.623931644900891785e-02
3.366918664259475544e-03 1.769320800076500610e+00 -1.890016892612404785e-03 0.000000000000000000e+00 1.769323629028080713e+00 0.000000000000000000e+00 9.322034034745764197e-01 7.148324288683129135e-02
3.838372156342638973e-03 1.816303899604275074e+00 -1.917961030186178138e-03 0.000000000000000000e+00 1.816366175730930843e+00 0.000000000000000000e+00 1.025423744067796683e+00 8.841840817305947342e-02
4.732313118238324658e-03 1.867633542952781056e+00 -2.204138495303342195e-03 0.000000000000000000e+00 1.867728525903084025e+00 0.000000000000000000e+00 1.118644084169491570e+00 1.069074428284412515e-01
6.315397246904598701e-03 1.923044535825514378e+00 -2.862900001374409521e-03 0.000000000000000000e+00 1.922982292613469424e+00 0.000000000000000000e+00 1.211864424898305037e+00 1.267959688509411875e-01
8.731243838450801487e-03 1.981953324688007889e+00 -3.809810199690316212e-03 0.000000000000000000e+00 1.981666428371226196e+00 0.000000000000000000e+00 1.305084764864406832e+00 1.479179329732830395e-01
1.192053608077375121e-02 2.043160968984484960e+00 -4.784090706350454213e-03 0.000000000000000000e+00 2.043347317925706452e+00 0.000000000000000000e+00 1.398305105711864504e+00 1.701172168456658584e-01
1.555840750660570510e-02 2.106428408391433305e+00 -5.714237901468510565e-03 0.000000000000000000e+00 2.107577881072435488e+00 0.000000000000000000e+00 1.491525445644067860e+00 1.932329292185206993e-01
1.832407558471960823e-02 2.174262447017874411e+00 -6.840090846349550398e-03 0.000000000000000000e+00 2.173697474183451384e+00 0.000000000000000000e+00 1.584745786406779766e+00 2.170275075751408322e-01
1.498356697082671787e-02 2.245951692402627931e+00 -7.647118675891771862e-03 0.000000000000000000e+00 2.241227850180862013e+00 0.000000000000000000e+00 1.677966126474576214e+00 2.413290176403035669e-01
-7.181384313766449312e-03 2.307146982381929945e+00 -6.334638370489927006e-03 0.000000000000000000e+00 2.309706217109880999e+00 0.000000000000000000e+00 1.771186467101695028e+00 2.659711243218558785e-01
-6.226965623724451532e-02 2.333861527715965334e+00 -1.821709557234113368e-03 -4.326477601366141706e-02 2.321906797134326350e+00 -8.209154056672411488e-06 1.864406807305085012e+00 2.907947576303530623e-01
-1.488571589787989480e-01 2.312835314786003238e+00 4.119214318114607087e-03 -1.250843828388230050e-01 2.280507981771228820e+00 -2.373378677573061640e-05 1.957627147796610290e+00 3.156493812484544303e-01
-2.469057859434907742e-01 2.253551958189320636e+00 8.536037157823327115e-03 -2.170373665170224897e-01 2.220374446460648965e+00 -4.118114877632920550e-05 2.050847488135593366e+00 3.403939263067148890e-01
-3.359576213020936675e-01 2.178014375845174211e+00 1.028201800943721704e-02 -3.058405956217600807e-01 2.158402969510729630e+00 -5.803086939479709194e-05 2.144067828491525329e+00 3.648974957983745493e-01
-4.086414867170754528e-01 2.103491153742086617e+00 1.057377133556247628e-02 -3.911436946693216399e-01 2.095083909052654292e+00 -7.421646761380930964e-05 2.237288168966101498e+00 3.890399357496592825e-01
-4.662058254035073013e-01 2.037246301536247195e+00 1.050220356804363979e-02 -4.676659359308075192e-01 2.032774654445290263e+00 -8.948379405179343105e-05 2.330508509186440147e+00 4.127122579293373561e-01
-5.102508327910699748e-01 1.982192188292791091e+00 8.091575681304637863e-03 -5.178542818251919977e-01 1.978795910830682736e+00 -1.031188111386563622e-04 2.423728849796609630e+00 4.358168321945088408e-01
-5.437012925668309737e-01 1.939025055302702416e+00 -5.696277302358145923e-04 -5.292924819525592905e-01 1.939307950219545384e+00 -1.146700563874773543e-04 2.516949189881355409e+00 4.582673446303969222e-01
-5.697314894146550124e-01 1.903404963201476674e+00 -1.375774160762130091e-02 -5.400810297533400473e-01 1.901056772307551102e+00 -1.256773661459401829e-04 2.610169530627118206e+00 4.799886475548990616e-01
-5.871539405574005555e-01 1.868913737879503323e+00 -2.283954584279238031e-02 -5.502200096395128970e-01 1.864161696094890575e+00 -1.361274929085132062e-04 2.703389870576271115e+00 5.009165663413458480e-01
-5.967625096272781704e-01 1.833643183034287860e+00 -2.435550479588235659e-02 -5.596909919459117644e-01 1.828783827316784238e+00 -1.459909588155679878e-04 2.796610211423728565e+00 5.209624992598900217e-01
-6.033278291254159376e-01 1.799176561255758200e+00 -2.227286121828881554e-02 -5.685074719112054309e-01 1.795013228434436003e+00 -1.552661601449854757e-04 2.889830551372881029e+00 5.400790786343904193e-01
-6.093253160597716933e-01 1.766568750931224896e+00 -1.919618878203739956e-02 -5.767111673241944736e-01 1.762852954054928922e+00 -1.639788326500675822e-04 2.983050892118643826e+00 5.582684646604670897e-01
-6.155861776818372100e-01 1.735968081082914782e+00 -1.633386099051713225e-02 -5.843216371376704910e-01 1.732347207805797540e+00 -1.721362746112382696e-04 3.076271232203389605e+00 5.755084458906382094e-01
-6.222610726883355259e-01 1.707121741126763403e+00 -1.430396676201343628e-02 -5.913607871333648180e-01 1.703525086729583027e+00 -1.797489351278467673e-04 3.169491572813559088e+00 5.917851357206372898e-01
-6.285225490294115147e-01 1.679449938786362839e+00 -1.318947516342807921e-02 -5.978522594537494239e-01 1.676401621620470461e+00 -1.868299165727808995e-04 3.262711913033897737e+00 6.070923711558502411e-01
-6.310487220477314363e-01 1.652720214645397201e+00 -1.236328382131454337e-02 -6.038209101377016719e-01 1.650978835274161227e+00 -1.933945300580394515e-04 3.355932253508474350e+00 6.214311088637332059e-01
-6.228411261518657094e-01 1.628436546814483687e+00 -1.067317499146721270e-02 -6.092923697036205510e-01 1.627246797594401828e+00 -1.994599031609115664e-04 3.449152593864406313e+00 6.348088289842831466e-01
-5.958473807187650850e-01 1.609623877361892941e+00 -7.530518049672727671e-03 -5.956015925507713860e-01 1.610462550556646333e+00 -2.056418233199120620e-04 3.542372934203389612e+00 6.472389316788303981e-01
-5.475164235635938681e-01 1.598238119894989540e+00 -3.608265208641256872e-03 -5.474319205521556153e-01 1.604592409866691716e+00 -2.124043317315412924e-04 3.635593274694914445e+00 6.587401275459326966e-01
-4.851382741719533209e-01 1.593225035463700756e+00 -5.887671081731995874e-05 -4.820359221822961837e-01 1.604254627897315988e+00 -2.191504018115992527e-04 3.728813614898304873e+00 6.693358227525989523e-01
-4.217262156365404469e-01 1.591873933777293582e+00 2.609551101931142664e-03 -4.221281209925903388e-01 1.603059259131759839e+00 -2.251816097183079310e-04 3.822033955525423021e+00 6.790534921734046048e-01
-3.660969656696416719e-01 1.592294553742465313e+00 4.246628727383267021e-03 -3.675069290484418438e-01 1.601232214916838981e+00 -2.305568474825080052e-04 3.915254295593220579e+00 6.879240598592950562e-01
-3.182321195538486691e-01 1.593249074807956411e+00 4.635259480228823802e-03 -3.179517688461526159e-01 1.598966566916532495e+00 -2.353314699670998507e-04 4.008474636355932041e+00 6.959813536179194626e-01
-2.745487717260883254e-01 1.593501567337969549e+00 3.988032274359182804e-03 -2.732268404970608633e-01 1.596424909327525121e+00 -2.395572995153933597e-04 4.101694976288135841e+00 7.032616391433944569e-01
-2.341082962348392527e-01 1.592498848644481546e+00 2.878933792255758146e-03 -2.333366812838298388e-01 1.593740680299180257e+00 -2.432562633715756775e-04 4.194915317135593291e+00 7.097624287976673774e-01
-1.978858494783380384e-01 1.590636864583387711e+00 1.780512373664572094e-03 -1.978176390861560163e-01 1.591036027945180731e+00 -2.464970966691922179e-04 4.288135657101695308e+00 7.155568556139996206e-01
-1.662232228997925221e-01 1.588364343835808379e+00 8.537610796576115347e-04 -1.663170599909217229e-01 1.588394591035560355e+00 -2.493305237682627291e-04 4.381355997830508997e+00 7.207005535635975235e-01
-1.385960887263511521e-01 1.585951796487412357e+00 1.695640861070735975e-04 -1.385690888478949834e-01 1.585878167592614796e+00 -2.517945736132679501e-04 4.474576337932202996e+00 7.252354001064400535e-01
-1.143851091740932108e-01 1.583588950126603168e+00 -2.359141085121446279e-04 -1.143070233247971274e-01 1.583531787286406978e+00 -2.539245485023887893e-04 4.567796678525423815e+00 7.292036492456072105e-01
-9.327337993989612275e-02 1.581412031126438134e+00 -3.888146166561997036e-04 -9.326500715194951940e-02 1.581386024486170605e+00 -2.557532362230177658e-04 4.661017018762711572e+00 7.326476495725674498e-01
-7.512101974867259335e-02 1.579483420722235021e+00 -3.785782427261643289e-04 -7.517959325565809481e-02 1.579459176695342526e+00 -2.573111131250423503e-04 4.754237359220339521e+00 7.356095751083401302e-01
-5.974463970299091764e-02 1.577799992923345052e+00 -3.110392566107229471e-04 -5.979111129375735967e-02 1.577759284031907683e+00 -2.586265408585237935e-04 4.847457699593220148e+00 7.381311823290015450e-01
-4.685929530946384564e-02 1.576335018138633970e+00 -2.566989085014360558e-04 -4.684491468865601554e-02 1.576285984441549992e+00 -2.597259480723049458e-04 4.940678039508474839e+00 7.402535833419412459e-01
-3.615383991439962558e-02 1.575072574735067565e+00 -2.348491657266170006e-04 -3.609258297312674391e-02 1.575032205024275322e+00 -2.606339892508125833e-04 5.033898379762711706e+00 7.420170246332329356e-01
-2.736312603811683758e-02 1.574010065612315268e+00 -2.341570501669370391e-04 -2.729307098454745312e-02 1.573985684797104989e+00 -2.613736807843714417e-04 5.127118720338983415e+00 7.434606742364200382e-01
-2.027056071176492821e-02 1.573142510212359735e+00 -2.405631881281399995e-04 -2.021379950929540203e-02 1.573130327695473119e+00 -2.619665146336130467e-04 5.220339060457627411e+00 7.446224193398514046e-01
-1.467425699078806281e-02 1.572453753769166074e+00 -2.484749660284159994e-04 -1.463175001489139086e-02 1.572447395496610278e+00 -2.624325446976109606e-04 5.313559401169491991e+00 7.455386648921025206e-01
-1.036868078015283808e-02 1.571920699306836200e+00 -2.565573180560906099e-04 -1.033456759363671207e-02 1.571916546729796194e+00 -2.627904464748113825e-04 5.406779741152542229e+00 7.462441330832174646e-01
-7.150921936230401552e-03 1.571520059698177985e+00 -2.627193036224289733e-04 -7.121780068557984240e-03 1.571516742684258006e+00 -2.630575423309778954e-04 5.500000082000000567e+00 7.467716463090598999e-01


==> plots/traj_rot_2_N6_w10_s10_me1.txt <==
4.209455182171450104e-07 1.570801579536379222e+00 -2.887038828324352718e-07 0.000000000000000000e+00 1.570799284590231215e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.065180268777889204e-06
7.835403702565089202e-06 1.570925248057406964e+00 -5.374839855534652307e-06 0.000000000000000000e+00 1.570926814073368094e+00 0.000000000000000000e+00 1.593220360847457662e-01 4.699191740437943078e-05
2.741732322167211251e-05 1.571396345925526683e+00 -1.881432518153458556e-05 0.000000000000000000e+00 1.571402542073170761e+00 0.000000000000000000e+00 3.186440721694915323e-01 2.183141394255788811e-04
5.916306808407721055e-05 1.572492669062277360e+00 -4.062932924104003716e-05 0.000000000000000000e+00 1.572496864583636134e+00 0.000000000000000000e+00 4.779661084745761568e-01 6.124085657364633679e-04
1.024715378076340272e-04 1.574439558929678684e+00 -7.043958988668717978e-05 0.000000000000000000e+00 1.574443342301687476e+00 0.000000000000000000e+00 6.372881449661016440e-01 1.313386466484366480e-03
1.537274759592223796e-04 1.577368082879925248e+00 -1.057655555894675679e-04 0.000000000000000000e+00 1.577371656189380689e+00 0.000000000000000000e+00 7.966101814237287471e-01 2.367949150185598602e-03
2.078486200408611088e-04 1.581624321201289707e+00 -1.430827055780859174e-04 0.000000000000000000e+00 1.581627201697119345e+00 0.000000000000000000e+00 9.559322175084746798e-01 3.900481922387912491e-03
2.613889378336729558e-04 1.587182021871555548e+00 -1.799366067613031273e-04 0.000000000000000000e+00 1.587184452564899040e+00 0.000000000000000000e+00 1.115254253593220390e+00 5.901791206530284176e-03
3.129485493593799940e-04 1.594321490294253518e+00 -2.152401495236467796e-04 0.000000000000000000e+00 1.594323471289574190e+00 0.000000000000000000e+00 1.274576289932203510e+00 8.472732946396641790e-03
3.621185191303123913e-04 1.603112057248709865e+00 -2.485807440887148872e-04 0.000000000000000000e+00 1.603113592136573340e+00 0.000000000000000000e+00 1.433898326423728831e+00 1.163827361882434699e-02
4.090959958729096894e-04 1.613593493966900327e+00 -2.799824596242140315e-04 0.000000000000000000e+00 1.613594642036394022e+00 0.000000000000000000e+00 1.593220362847457716e+00 1.541275290243937675e-02
4.539418761449096301e-04 1.626054442742899564e+00 -3.092825745463165265e-04 0.000000000000000000e+00 1.626055241859235334e+00 0.000000000000000000e+00 1.752542398932203538e+00 1.990010430390957638e-02
4.970791277333725874e-04 1.640316197061867154e+00 -3.367154138347913227e-04 0.000000000000000000e+00 1.640316693103023082e+00 0.000000000000000000e+00 1.911864435016949137e+00 2.503597006263567903e-02
5.382782469400274527e-04 1.656656790858919814e+00 -3.618807670612345963e-04 0.000000000000000000e+00 1.656657044412912949e+00 0.000000000000000000e+00 2.071186471389830253e+00 3.092047287620177526e-02
5.774291310313454592e-04 1.674989221578272680e+00 -3.845877289713937018e-04 0.000000000000000000e+00 1.674989291653294687e+00 0.000000000000000000e+00 2.230508507881356017e+00 3.752227312378305507e-02
6.141945620048179901e-04 1.695327333730834551e+00 -4.044466338797594830e-04 0.000000000000000000e+00 1.695327284497216480e+00 0.000000000000000000e+00 2.389830544271186241e+00 4.484634969841669316e-02
6.478334079310376931e-04 1.717855381930739167e+00 -4.206344195817949519e-04 0.000000000000000000e+00 1.717855287145918508e+00 0.000000000000000000e+00 2.549152580355932063e+00 5.295904500471201176e-02
6.782059067675003626e-04 1.742328644663272863e+00 -4.330467517155328931e-04 0.000000000000000000e+00 1.742328571911350377e+00 0.000000000000000000e+00 2.708474616440677885e+00 6.177222221057615537e-02
7.042933116652793464e-04 1.769004580193263010e+00 -4.405683393421762806e-04 0.000000000000000000e+00 1.769004607879467894e+00 0.000000000000000000e+00 2.867796652847457217e+00 7.137858055540802216e-02
7.259356615128525602e-04 1.797671863307578999e+00 -4.430659303166770754e-04 0.000000000000000000e+00 1.797672062846651819e+00 0.000000000000000000e+00 3.027118689338982538e+00 8.170200816378324349e-02
7.425825326263474184e-04 1.828346834441558766e+00 -4.399528447811826347e-04 0.000000000000000000e+00 1.828347277293007167e+00 0.000000000000000000e+00 3.186440725694914988e+00 9.274837564526430822e-02
7.534366148816167745e-04 1.861097996259732046e+00 -4.303699353554062460e-04 0.000000000000000000e+00 1.861098754453995863e+00 0.000000000000000000e+00 3.345762761779660810e+00 1.045423327246329109e-01
7.586622350871285916e-04 1.895671838933122633e+00 -4.145286120928496579e-04 0.000000000000000000e+00 1.895672973142559670e+00 0.000000000000000000e+00 3.505084797864407076e+00 1.169925815554759552e-01
7.568631170729964597e-04 1.932283957328225110e+00 -3.909128994393205360e-04 0.000000000000000000e+00 1.932285531129761535e+00 0.000000000000000000e+00 3.664406834305084182e+00 1.301767330541535872e-01
7.482430899780037788e-04 1.970645585619442697e+00 -3.597906151175215574e-04 0.000000000000000000e+00 1.970647648605045044e+00 0.000000000000000000e+00 3.823728870796609947e+00 1.439907970067643983e-01
7.318137143431246864e-04 2.010779302315947703e+00 -3.201292918952915179e-04 0.000000000000000000e+00 2.010781899223479829e+00 0.000000000000000000e+00 3.983050907118644623e+00 1.584428869384466865e-01
7.064092213349150960e-04 2.052651991768928319e+00 -2.707576163367711127e-04 0.000000000000000000e+00 2.052655159483088632e+00 0.000000000000000000e+00 4.142372943203390001e+00 1.735210616667095807e-01
6.718518742139240182e-04 2.096035402229481370e+00 -2.116213370467591806e-04 0.000000000000000000e+00 2.096039166254973107e+00 0.000000000000000000e+00 4.301694979288136267e+00 1.891431289177645803e-01
6.249841378505440002e-04 2.141082619180179503e+00 -1.396722779216254923e-04 0.000000000000000000e+00 2.141087000515126348e+00 0.000000000000000000e+00 4.461017015762712035e+00 2.053641858189972080e-01
6.107222361625538800e-04 2.187461361063728127e+00 -4.883959288077093078e-05 0.000000000000000000e+00 2.187486131768325848e+00 0.000000000000000000e+00 4.620339052254236911e+00 2.220717075052950351e-01
1.936491439595291412e-03 2.234890964333697827e+00 1.828741391781338863e-04 0.000000000000000000e+00 2.235253165989015578e+00 0.000000000000000000e+00 4.779661088542373371e+00 2.392716618368054826e-01
8.524233240783446117e-03 2.285001180287687728e+00 2.760431442904191443e-04 0.000000000000000000e+00 2.284282157679011327e+00 0.000000000000000000e+00 4.938983124237288358e+00 2.569258990089522965e-01
9.393959186091883559e-03 2.333209716938940748e+00 -5.079138912780286220e-04 0.000000000000000000e+00 2.334391538068127048e+00 0.000000000000000000e+00 5.098305160711865014e+00 2.749690498974616260e-01
-4.070618629891605000e-02 2.335816362887829900e+00 -8.397938859928754480e-04 -4.077154213765100260e-02 2.332314676753283855e+00 -1.266549860797974590e-06 5.257627196796610392e+00 2.934190697202964104e-01
-1.218106708897367940e-01 2.296585019064633748e+00 -8.743141530157429306e-04 -1.122109006277615673e-01 2.288794072481484587e+00 -3.485781825254564078e-06 5.416949232881355769e+00 3.121822646809033763e-01
-1.930234693928322698e-01 2.250342254343338233e+00 -9.104255597343749234e-04 -1.834293226317172398e-01 2.242986616241636977e+00 -5.698150495822156882e-06 5.576271269203390446e+00 3.312530197991057634e-01
-2.612514114001572851e-01 2.203244917089856258e+00 -4.613936233571674169e-04 -2.542183321417399444e-01 2.195034668060467098e+00 -7.897179657869319832e-06 5.735593305694915323e+00 3.505822890011833781e-01
-3.319742030796701271e-01 2.152055163986774655e+00 -2.311247334947529237e-04 -3.244264375593450267e-01 2.145120141169473804e+00 -1.007816329210695883e-05 5.894915342135593761e+00 3.701232506822743629e-01
-4.023656420670320699e-01 2.100783226067546750e+00 -5.260054755416665537e-04 -3.937697271533003307e-01 2.093117992064805755e+00 -1.223228180662150115e-05 6.054237378220339139e+00 3.898568916444982713e-01
-4.720821651032727218e-01 2.047887220705459033e+00 -1.593755304947853078e-03 -4.621915529187514693e-01 2.039417408459439862e+00 -1.435777545627211685e-05 6.213559414305085404e+00 4.097187007355263533e-01
-5.219513064167058403e-01 1.995598113039111166e+00 -9.737259226876280628e-04 -5.113200960709386456e-01 1.990720145108133998e+00 -1.651773635921768548e-05 6.372881450661017411e+00 4.296829556021208307e-01
-5.388609727408091299e-01 1.954568607409428171e+00 4.890187541855287902e-03 -5.244643123513111904e-01 1.954486232828408276e+00 -1.878710745973175445e-05 6.532203487152542287e+00 4.497037207088809274e-01
-5.448934656455470815e-01 1.920681873408790930e+00 1.049971934736714484e-02 -5.345293671978309513e-01 1.919217447480108252e+00 -2.104077690690170477e-05 6.691525523559322508e+00 4.697454053453964384e-01
-5.537517299996620457e-01 1.885569752902568119e+00 1.077936035337522663e-02 -5.443395804473188937e-01 1.883942386361710630e+00 -2.326077671619572554e-05 6.850847559644067886e+00 4.897677608465248467e-01
-5.635991795024202222e-01 1.850118048321173658e+00 9.268490835786395710e-03 -5.539123008119922753e-01 1.848724061761495063e+00 -2.544777100524569998e-05 7.010169595728815040e+00 5.097385427847823669e-01
-5.731698092812119727e-01 1.814953426723752816e+00 8.898940494352337860e-03 -5.632042368137881727e-01 1.813638460947252895e+00 -2.759403576125250392e-05 7.169491632118644375e+00 5.296131291304241318e-01
-5.821203698627331891e-01 1.779933308852197360e+00 9.268883427103326994e-03 -5.722258995230898870e-01 1.778742558172900834e+00 -2.969948439769588928e-05 7.328813668610169252e+00 5.493618613810408169e-01
-5.904609252976928957e-01 1.745245394898337743e+00 9.459493469495023829e-03 -5.809674124680245244e-01 1.744095972443381548e+00 -3.176125487222785195e-05 7.488135704983051255e+00 5.689518249549445628e-01
-5.984299298817096213e-01 1.710907175382795797e+00 9.326650743346095312e-03 -5.894017869255069320e-01 1.709784881915701771e+00 -3.377352244302778063e-05 7.647457741067795745e+00 5.883342824392188142e-01
-6.070979343788081017e-01 1.677073934716025727e+00 8.277938010136905514e-03 -5.975569955104352848e-01 1.675829217786821923e+00 -3.573948230745611714e-05 7.806779777152542898e+00 6.075009338792239921e-01
-6.166199224333058782e-01 1.642827556746832229e+00 2.828192755394225242e-03 -6.053878728260665421e-01 1.642347055323708060e+00 -3.765006685782647895e-05 7.966101813576271340e+00 6.263841784374141186e-01
-6.017600116298980062e-01 1.611404803267166397e+00 -2.555450514119818241e-03 -6.033770522176380435e-01 1.612052857537484840e+00 -3.974101630432522441e-05 8.125423850067797105e+00 6.449787302797662658e-01
-5.235710587049311471e-01 1.594088118636712403e+00 5.109965969493030294e-04 -5.191470952649865911e-01 1.604759756885321798e+00 -4.374550980205611555e-05 8.284745886406780002e+00 6.632449243773350656e-01
-4.082624454074234022e-01 1.591430508488866691e+00 9.882365176060271122e-03 -4.088527831644701016e-01 1.602740895044121983e+00 -4.822567434915481791e-05 8.444067922491525380e+00 6.811321146317406150e-01
-3.000198585072660906e-01 1.595069046605665175e+00 1.529324092775744513e-02 -3.011682583904907173e-01 1.598189359770013418e+00 -5.249495653914862517e-05 8.603389958576270757e+00 6.986313465047367943e-01
-2.002062627047982712e-01 1.592345104275264545e+00 1.026522337980470025e-02 -1.991241215706465173e-01 1.591169259868529196e+00 -5.643060407858996558e-05 8.762711995033898305e+00 7.152590371231869470e-01
-1.120831549554568290e-01 1.583523382312495231e+00 3.682528309225422194e-03 -1.109225841440514143e-01 1.583276207924218637e+00 -5.975818846655177183e-05 8.922034031525424069e+00 7.296674995010974385e-01
-4.785825428306168805e-02 1.576140833252894113e+00 -1.406030950852838260e-05 -4.790287713865508390e-02 1.576495913159236650e+00 -6.208937556153058595e-05 9.081356067830508749e+00 7.399881335024298679e-01
-1.342976810619727832e-02 1.572539070545738715e+00 -1.258068508601444153e-03 -1.465831704591678136e-02 1.572548007872546005e+00 -6.330405550723948644e-05 9.240678103915254127e+00 7.454417155881970514e-01
-1.489333520976144840e-03 1.571270613512851133e+00 -8.110179473853394803e-04 -2.168782976441214518e-03 1.570995708308462468e+00 -6.375758510970594537e-05 9.400000139999999504e+00 7.474922994826872502e-01


==> plots/via_points_1_N10.txt <==
6.909231012048830944e-01 0.000000000000000000e+00 7.105407289332278387e-01 0.000000000000000000e+00 1.570797326795681625e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.909231012048830833e-01 0.000000000000000000e+00 8.105407289332278165e-01 1.209200851639456342e+00 1.209200851639456342e+00 1.209200851639456120e+00 2.236067950725555420e-01 2.799999952316284180e+00
9.092310120488311664e-02 -5.999999999999999778e-01 8.105407289332278165e-01 1.531560946773846466e+00 4.103805188470979748e-01 4.103805188470976972e-01 2.236067950725555420e-01 6.200000286102294922e+00
-1.090768987951169500e-01 -5.999999999999999778e-01 9.105407289332279053e-01 1.209200851639456786e+00 1.209200851639456786e+00 -1.209200851639456786e+00 9.447170495986938477e-01 7.500000000000000000e+00
-1.090768987951169500e-01 -8.000000000000000444e-01 9.105407289332279053e-01 1.208727885517556500e+00 1.209937218170178408e+00 -1.209937218170178408e+00 1.168323874473571777e+00 1.019999980926513672e+01


==> plots/via_points_2_N10_w10_s10_me1.txt <==
4.334101615137755381e-01 0.000000000000000000e+00 9.237306695894642594e-01 0.000000000000000000e+00 1.570797326795681625e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.334101615137755381e-01 -2.000000000000000111e-01 7.237306695894643038e-01 0.000000000000000000e+00 2.356197846391370199e+00 0.000000000000000000e+00 2.828427255153656006e-01 3.200000047683715820e+00
5.334101615137755159e-01 -1.000000000000000056e-01 7.237306695894643038e-01 -5.112141210100454858e-01 1.999266063678699856e+00 1.300229863011271307e-16 2.828427255153656006e-01 4.000000000000000000e+00
5.334101615137755159e-01 0.000000000000000000e+00 9.237306695894642594e-01 -6.139435738658650665e-01 1.604311872273966655e+00 9.639481753841598021e-17 4.242640733718872070e-01 5.200000286102294922e+00
4.334101615137755381e-01 0.000000000000000000e+00 9.237306695894642594e-01 0.000000000000000000e+00 1.570797326795681625e+00 0.000000000000000000e+00 6.478708386421203613e-01 6.500000000000000000e+00

